QuatE-D: A Distance-Based Quaternion Model for Knowledge Graph Embedding

Knowledge graph embedding (KGE) methods aim to represent entities and relations in a continuous space while preserving their structural and semantic properties. Quaternion-based KGEs have demonstrated strong potential in capturing complex relational patterns. In this work, we propose QuatE-D, a novel quaternion-based model that employs a distance-based scoring function instead of traditional inner-product approaches. By leveraging Euclidean distance, QuatE-D enhances interpretability and provides a more flexible representation of relational structures. Experimental results demonstrate that QuatE-D achieves competitive performance while maintaining an efficient parameterization, particularly excelling in Mean Rank reduction. These findings highlight the effectiveness of distance-based scoring in quaternion embeddings, offering a promising direction for knowledge graph completion.

==> MyRefrences.txt <==
% Encoding: UTF-8

@article{parcollet2020survey,
	title={A survey of quaternion neural networks},
	author={Parcollet, Titouan and Morchid, Mohamed and Linar{\`e}s, Georges},
	journal={Artificial Intelligence Review},
	volume={53},
	pages={2957--2982},
	year={2020},
	publisher={Springer}
}
@phdthesis{bulow1999hypercomplex,
	title={Hypercomplex spectral signal representations for the processing and analysis of images},
	author={B{\"u}low, Thomas},
	year={1999}
}
@inproceedings{nguyen2021quaternion,
	title={Quaternion graph neural networks},
	author={Nguyen, Tu Dinh and Phung, Dinh and others},
	booktitle={Asian conference on machine learning},
	pages={236--251},
	year={2021},
	organization={PMLR}
}

@article{shahadat2023deep,
	title={Deep Axial Hypercomplex Networks},
	author={Shahadat, Nazmul and Maida, Anthony S},
	journal={arXiv preprint arXiv:2301.04626},
	year={2023}
}
@article{wang2023multi,
	title={Multi-dimensional hypercomplex continuous orthogonal moments for light-field images},
	author={Wang, Chunpeng and Zhang, Qinghua and Xia, Zhiqiu and Zhou, Linna and Wei, Ziqi and Zhang, Hao and Ma, Bin},
	journal={Expert Systems with Applications},
	volume={217},
	pages={119553},
	year={2023},
	publisher={Elsevier}
}
@book{neto2023hypercomplex,
	title={Hypercomplex: Trends for a Mathematical Foundation},
	author={Neto, Manoel Ferreira Borges and Mar{\~a}o, Jos{\'e}},
	year={2023},
	publisher={Editora Appris}
}
@article{kenwright2023survey,
	title={A Survey on Dual-Quaternions},
	author={Kenwright, Benjamin},
	journal={arXiv preprint arXiv:2303.14765},
	year={2023}
}
@book{kantor1989hypercomplex,
	title={Hypercomplex numbers: an elementary introduction to algebras},
	author={Kantor, Isa{\u\i}} Lʹvovich and Solodovnikov, Aleksandr Samuilovich and Shenitzer, Abe},
volume={302},
year={1989},
publisher={Springer}
}

@article{bhat2023interplay,
	title={An Interplay of Wigner--Ville Distribution and 2D Hyper-Complex Quadratic-Phase Fourier Transform},
	author={Bhat, Mohammad Younus and Dar, Aamir Hamid and Nurhidayat, Irfan and Pinelas, Sandra},
	journal={Fractal and Fractional},
	volume={7},
	number={2},
	pages={159},
	year={2023},
	publisher={MDPI}
}
@article{bill2023comparison,
	title={A comparison of quaternion neural network backpropagation algorithms},
	author={Bill, Jeremiah and Cox, Bruce A and Champagne, Lance},
	journal={Expert Systems with Applications},
	pages={120448},
	year={2023},
	publisher={Elsevier}
}
@article{frants2023qcnn,
	title={QCNN-H: Single-image dehazing using quaternion neural networks},
	author={Frants, Vladimir and Agaian, Sos and Panetta, Karen},
	journal={IEEE Transactions on Cybernetics},
	year={2023},
	publisher={IEEE}
}
@article{bhat20232,
	title={The 2-D Hyper-complex Gabor quadratic-phase Fourier transform and uncertainty principles},
	author={Bhat, M Younus and Dar, Aamir H},
	journal={The Journal of Analysis},
	volume={31},
	number={1},
	pages={243--260},
	year={2023},
	publisher={Springer}
}
@article{guo2023hypercomplex,
	title={Hypercomplex low rank reconstruction for nmr spectroscopy},
	author={Guo, Yi and Zhan, Jiaying and Tu, Zhangren and Zhou, Yirong and Wu, Jianfan and Hong, Qing and Huang, Yuqing and Orekhov, Vladislav and Qu, Xiaobo and Guo, Di},
	journal={Signal Processing},
	volume={203},
	pages={108809},
	year={2023},
	publisher={Elsevier}
}

@article{gu2023miraculous,
	title={Miraculous hypercomplex numbers},
	author={Gu, Yingqiu},
	journal={Mathematics and Systems Science},
	volume={1},
	number={1},
	year={2023}
}
@book{hahn2016complex,
	title={Complex and hypercomplex analytic signals: Theory and applications},
	author={Hahn, Stefan L and Snopek, Kajetana M},
	year={2016},
	publisher={Artech House}
}
@incollection{bulow2001local,
	title={Local hypercomplex signal representations and applications},
	author={B{\"u}low, Thomas and Sommer, Gerald},
	booktitle={Geometric Computing with Clifford Algebras: Theoretical Foundations and Applications in Computer Vision and Robotics},
	pages={255--289},
	year={2001},
	publisher={Springer}
}
@inproceedings{sangwine2007hypercomplex,
	title={Hypercomplex analytic signals: extension of the analytic signal concept to complex signals},
	author={Sangwine, Stephen J and Le Bihan, Nicolas},
	booktitle={2007 15th European Signal Processing Conference},
	pages={621--624},
	year={2007},
	organization={IEEE}
}
@article{bulow2001hypercomplex,
	title={Hypercomplex signals-a novel extension of the analytic signal to the multidimensional case},
	author={Bulow, Thomas and Sommer, Gerald},
	journal={IEEE Transactions on signal processing},
	volume={49},
	number={11},
	pages={2844--2852},
	year={2001},
	publisher={IEEE}
}
@article{hamilton1844ii,
	title={Ii. on quaternions; or on a new system of imaginaries in algebra},
	author={Hamilton, William Rowan},
	journal={The London, Edinburgh, and Dublin Philosophical Magazine and Journal of Science},
	volume={25},
	number={163},
	pages={10--13},
	year={1844},
	publisher={Taylor \& Francis}
}
@inproceedings{li2022quatse,
  title={Quatse: Spherical linear interpolation of quaternion for knowledge graph embeddings},
  author={Li, Jiang and Su, Xiangdong and Ma, Xinlan and Gao, Guanglai},
  booktitle={CCF International Conference on Natural Language Processing and Chinese Computing},
  pages={209--220},
  year={2022},
  organization={Springer}
}
@inproceedings{liang2024hierarchy,
  title={Hierarchy-Aware Quaternion Embedding for Knowledge Graph Completion},
  author={Liang, Qiuyu and Wang, Weihua and Yu, Jie and Bao, Feilong},
  booktitle={2024 International Joint Conference on Neural Networks (IJCNN)},
  pages={1--8},
  year={2024},
  organization={IEEE}
}
@inproceedings{liang2024effective,
  title={Effective Knowledge Graph Embedding with Quaternion Convolutional Networks},
  author={Liang, Qiuyu and Wang, Weihua and Yu, Jie and Bao, Feilong},
  booktitle={CCF International Conference on Natural Language Processing and Chinese Computing},
  pages={183--196},
  year={2024},
  organization={Springer}
}
@inproceedings{shahadat2023deep1,
	title={Deep Separable Hypercomplex Networks},
	author={Shahadat, Nazmul and Maida, Anthony S},
	booktitle={The International FLAIRS Conference Proceedings},
	volume={36},
	year={2023}
}
@article{hazubski4495222self,
	title={Self-Organizing Hypercomplex-Valued Adaptive Network},
	author={Hazubski, Simon and Hoppe, Harald},
	journal={Available at SSRN 4495222}
}

@article{miron2023quaternions,
	title={Quaternions in Signal and Image Processing: A comprehensive and objective overview},
	author={Miron, Sebastian and Flamant, Julien and Le Bihan, Nicolas and Chainais, Pierre and Brie, David},
	journal={IEEE Signal Processing Magazine},
	volume={40},
	number={6},
	pages={26--40},
	year={2023},
	publisher={IEEE}
}
@inproceedings{lopez2023hypercomplex,
	title={Hypercomplex Multimodal Emotion Recognition from EEG and Peripheral Physiological Signals},
	author={Lopez, Eleonora and Chiarantano, Eleonora and Grassucci, Eleonora and Comminiello, Danilo},
	booktitle={2023 IEEE International Conference on Acoustics, Speech, and Signal Processing Workshops (ICASSPW)},
	pages={1--5},
	year={2023},
	organization={IEEE}
}


@article{salchow2022emerging,
	title={Emerging portable technologies for gait analysis in neurological disorders},
	author={Salchow-H{\"o}mmen, Christina and Skrobot, Matej and Jochner, Magdalena CE and Schauer, Thomas and K{\"u}hn, Andrea A and Wenger, Nikolaus},
	journal={Frontiers in Human Neuroscience},
	volume={16},
	pages={768575},
	year={2022},
	publisher={Frontiers}
}
@inproceedings{shoemake1985animating,
	title={Animating rotation with quaternion curves},
	author={Shoemake, Ken},
	booktitle={Proceedings of the 12th annual conference on Computer graphics and interactive techniques},
	pages={245--254},
	year={1985}
}
@article{chou1992quaternion,
	title={Quaternion kinematic and dynamic differential equations},
	author={Chou, Jack CK},
	journal={IEEE Transactions on robotics and automation},
	volume={8},
	number={1},
	pages={53--64},
	year={1992},
	publisher={IEEE}
}

@inproceedings{schutte1990hypercomplex,
	title={Hypercomplex numbers in digital signal processing},
	author={Schutte, H-D and Wenzel, Jong},
	booktitle={1990 IEEE International Symposium on Circuits and Systems (ISCAS)},
	pages={1557--1560},
	year={1990},
	organization={IEEE}
}

@article{salchow2022emerging,
	title={Emerging portable technologies for gait analysis in neurological disorders},
	author={Salchow-H{\"o}mmen, Christina and Skrobot, Matej and Jochner, Magdalena CE and Schauer, Thomas and K{\"u}hn, Andrea A and Wenger, Nikolaus},
	journal={Frontiers in Human Neuroscience},
	volume={16},
	pages={768575},
	year={2022},
	publisher={Frontiers}
}

@book{shalev2014understanding,
	title={Understanding machine learning: From theory to algorithms},
	author={Shalev-Shwartz, Shai and Ben-David, Shai},
	year={2014},
	publisher={Cambridge university press}
}
@book{kuipers1999quaternions,
	title={Quaternions and rotation sequences: a primer with applications to orbits, aerospace, and virtual reality},
	author={Kuipers, Jack B},
	year={1999},
	publisher={Princeton university press}
}

@article{diebel2006representing,
	title={Representing attitude: Euler angles, unit quaternions, and rotation vectors},
	author={Diebel, James and others},
	journal={Matrix},
	volume={58},
	number={15-16},
	pages={1--35},
	year={2006}
}


@article{hobiger2012multicomponent,
	title={Multicomponent signal processing for Rayleigh wave ellipticity estimation: application to seismic hazard assessment},
	author={Hobiger, Manuel and Le Bihan, Nicolas and Cornou, C{\'e}cile and Bard, Pierre-Yves},
	journal={IEEE Signal Processing Magazine},
	volume={29},
	number={3},
	pages={29--39},
	year={2012},
	publisher={IEEE}
}

@article{took2008quaternion,
	title={The quaternion LMS algorithm for adaptive filtering of hypercomplex processes},
	author={Took, Clive Cheong and Mandic, Danilo P},
	journal={IEEE Transactions on Signal Processing},
	volume={57},
	number={4},
	pages={1316--1327},
	year={2008},
	publisher={IEEE}
}

@article{chen2019augmented,
	title={Augmented quaternion ESPRIT-type DOA estimation with a crossed-dipole array},
	author={Chen, Hua and Wang, Weifeng and Liu, Wei},
	journal={IEEE Communications Letters},
	volume={24},
	number={3},
	pages={548--552},
	year={2019},
	publisher={IEEE}
}
@article{gu2016quaternion,
	title={Quaternion modulation for dual-polarized antennas},
	author={Gu, Jian-Feng and Wu, Ke},
	journal={IEEE Communications Letters},
	volume={21},
	number={2},
	pages={286--289},
	year={2016},
	publisher={IEEE}
}
@article{barthelemy2015color,
	title={Color sparse representations for image processing: review, models, and prospects},
	author={Barth{\'e}lemy, Quentin and Larue, Anthony and Mars, J{\'e}r{\^o}me I},
	journal={IEEE Transactions on Image Processing},
	volume={24},
	number={11},
	pages={3978--3989},
	year={2015},
	publisher={IEEE}
}
@article{chen2019low,
	title={Low-rank quaternion approximation for color image processing},
	author={Chen, Yongyong and Xiao, Xiaolin and Zhou, Yicong},
	journal={IEEE Transactions on Image Processing},
	volume={29},
	pages={1426--1439},
	year={2019},
	publisher={IEEE}
}
@article{batres2016quaternion,
	title={Quaternion-based signal analysis for motor imagery classification from electroencephalographic signals},
	author={Batres-Mendoza, Patricia and Montoro-Sanjose, Carlos R and Guerra-Hernandez, Erick I and Almanza-Ojeda, Dora L and Rostro-Gonzalez, Horacio and Romero-Troncoso, Rene J and Ibarra-Manzano, Mario A},
	journal={Sensors},
	volume={16},
	number={3},
	pages={336},
	year={2016},
	publisher={MDPI}
}
@book{dam1998quaternions,
	title={Quaternions, interpolation and animation},
	author={Dam, Erik B and Koch, Martin and Lillholm, Martin},
	volume={2},
	year={1998},
	publisher={Citeseer}
}

@article{felsberg2001monogenic,
	title={The monogenic signal},
	author={Felsberg, Michael and Sommer, Gerald},
	journal={IEEE transactions on signal processing},
	volume={49},
	number={12},
	pages={3136--3144},
	year={2001},
	publisher={IEEE}
}

@article{liu2018infrared,
	title={Infrared image super-resolution reconstruction based on quaternion fractional order total variation with Lp quasinorm},
	author={Liu, Xingguo and Chen, Yingpin and Peng, Zhenming and Wu, Juan and Wang, Zhuoran},
	journal={Applied Sciences},
	volume={8},
	number={10},
	pages={1864},
	year={2018},
	publisher={MDPI}
}
@inproceedings{li2019quaternion,
	title={Quaternion non-local total variation for color image denoising},
	author={Li, Xiaoyao and Zhou, Yicong and Zhang, Jing},
	booktitle={2019 IEEE International Conference on Systems, Man and Cybernetics (SMC)},
	pages={1602--1607},
	year={2019},
	organization={IEEE}
}
@article{jia2019color,
	title={Color image restoration by saturation-value total variation},
	author={Jia, Zhigang and Ng, Michael K and Wang, Wei},
	journal={SIAM Journal on Imaging Sciences},
	volume={12},
	number={2},
	pages={972--1000},
	year={2019},
	publisher={SIAM}
}
@inproceedings{voronin2020image,
	title={Image segmentation in a quaternion framework for remote sensing applications},
	author={Voronin, V and Semenishchev, E and Zelensky, A and Tokareva, O and Agaian, S},
	booktitle={Mobile Multimedia/Image Processing, Security, and Applications 2020},
	volume={11399},
	pages={108--115},
	year={2020},
	organization={SPIE}
}
@article{wu2022efficient,
	title={Efficient color image segmentation via quaternion-based L 1/L 2 regularization},
	author={Wu, Tingting and Mao, Zhihui and Li, Zeyu and Zeng, Yonghua and Zeng, Tieyong},
	journal={Journal of Scientific Computing},
	volume={93},
	number={1},
	pages={9},
	year={2022},
	publisher={Springer}
}
@article{chen2019low,
	title={Low-rank quaternion approximation for color image processing},
	author={Chen, Yongyong and Xiao, Xiaolin and Zhou, Yicong},
	journal={IEEE Transactions on Image Processing},
	volume={29},
	pages={1426--1439},
	year={2019},
	publisher={IEEE}
}
@article{yu2019quaternion,
	title={Quaternion-based weighted nuclear norm minimization for color image denoising},
	author={Yu, Yibin and Zhang, Yulan and Yuan, Shifang},
	journal={Neurocomputing},
	volume={332},
	pages={283--297},
	year={2019},
	publisher={Elsevier}
}
@article{huang2022quaternion,
	title={Quaternion-based weighted nuclear norm minimization for color image restoration},
	author={Huang, Chaoyan and Li, Zhi and Liu, Yubing and Wu, Tingting and Zeng, Tieyong},
	journal={Pattern Recognition},
	volume={128},
	pages={108665},
	year={2022},
	publisher={Elsevier}
}
@article{bordes2013translating,
  title={Translating embeddings for modeling multi-relational data},
  author={Bordes, Antoine and Usunier, Nicolas and Garcia-Duran, Alberto and Weston, Jason and Yakhnenko, Oksana},
  journal={Advances in neural information processing systems},
  volume={26},
  year={2013}
}
@inproceedings{dettmers2018convolutional,
  title={Convolutional 2d knowledge graph embeddings},
  author={Dettmers, Tim and Minervini, Pasquale and Stenetorp, Pontus and Riedel, Sebastian},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={32},
  number={1},
  year={2018}
}
@article{mikolov2013distributed,
  title={Distributed representations of words and phrases and their compositionality},
  author={Mikolov, Tomas and Sutskever, Ilya and Chen, Kai and Corrado, Greg S and Dean, Jeff},
  journal={Advances in neural information processing systems},
  volume={26},
  year={2013}
}
@article{yao2019kg,
  title={KG-BERT: BERT for knowledge graph completion},
  author={Yao, Liang and Mao, Chengsheng and Luo, Yuan},
  journal={arXiv preprint arXiv:1909.03193},
  year={2019}
}
@article{vashishth2019composition,
  title={Composition-based multi-relational graph convolutional networks},
  author={Vashishth, Shikhar and Sanyal, Soumya and Nitin, Vikram and Talukdar, Partha},
  journal={arXiv preprint arXiv:1911.03082},
  year={2019}
}
@inproceedings{bollacker2008freebase,
  title={Freebase: a collaboratively created graph database for structuring human knowledge},
  author={Bollacker, Kurt and Evans, Colin and Paritosh, Praveen and Sturge, Tim and Taylor, Jamie},
  booktitle={Proceedings of the 2008 ACM SIGMOD international conference on Management of data},
  pages={1247--1250},
  year={2008}
}
@article{huang2023review,
	title={Review of quaternion-based color image processing methods},
	author={Huang, Chaoyan and Li, Juncheng and Gao, Guangwei},
	journal={Mathematics},
	volume={11},
	number={9},
	pages={2056},
	year={2023},
	publisher={MDPI}
}
@article{yang2022quaternion,
	title={Quaternion-based color image completion via logarithmic approximation},
	author={Yang, Liqiao and Miao, Jifei and Kou, Kit Ian},
	journal={Information Sciences},
	volume={588},
	pages={82--105},
	year={2022},
	publisher={Elsevier}
}
@article{miao2020low,
	title={Low-rank quaternion tensor completion for recovering color videos and images},
	author={Miao, Jifei and Kou, Kit Ian and Liu, Wankai},
	journal={Pattern Recognition},
	volume={107},
	pages={107505},
	year={2020},
	publisher={Elsevier}
}
@article{zou2023adaptive,
	title={Adaptive reweighted quaternion sparse learning for data recovery and classification},
	author={Zou, Cuiming and Kou, Kit Ian and Tang, Yuan Yan and Deng, Hao},
	journal={Pattern Recognition},
	volume={142},
	pages={109653},
	year={2023},
	publisher={Elsevier}
}
@article{zou2021quaternion,
	title={Quaternion block sparse representation for signal recovery and classification},
	author={Zou, Cuiming and Kou, Kit Ian and Wang, Yulong and Tang, Yuan Yan},
	journal={Signal Processing},
	volume={179},
	pages={107849},
	year={2021},
	publisher={Elsevier}
}
@article{yang2022quaternion,
	title={Quaternion optimized model with sparse regularization for color image recovery},
	author={Yang, Liqiao and Liu, Yang and Kou, Kit Ian},
	journal={arXiv preprint arXiv:2204.08629},
	year={2022}
}
@article{zhang2024quaternion,
	title={Quaternion weighted Schatten p-norm minimization for color image restoration with convergence guarantee},
	author={Zhang, Qinghua and He, Liangtian and Wang, Yilun and Deng, Liang-Jian and Liu, Jun},
	journal={Signal Processing},
	volume={218},
	pages={109382},
	year={2024},
	publisher={Elsevier}
}
@article{zou2016quaternion,
	title={Quaternion collaborative and sparse representation with application to color face recognition},
	author={Zou, Cuiming and Kou, Kit Ian and Wang, Yulong},
	journal={IEEE Transactions on image processing},
	volume={25},
	number={7},
	pages={3287--3302},
	year={2016},
	publisher={IEEE}
}
@article{barthelemy2014sparse,
	title={Sparse approximations for quaternionic signals},
	author={Barth{\'e}lemy, Quentin and Larue, Anthony and Mars, Jerome I},
	journal={Advances in Applied Clifford Algebras},
	volume={24},
	pages={383--402},
	year={2014},
	publisher={Springer}
}
@article{wang2021robust,
	title={Robust sparse representation in quaternion space},
	author={Wang, Yulong and Kou, Kit Ian and Zou, Cuiming and Tang, Yuan Yan},
	journal={IEEE Transactions on Image Processing},
	volume={30},
	pages={3637--3649},
	year={2021},
	publisher={IEEE}
}
@article{chen2015color,
	title={Color image analysis by quaternion-type moments},
	author={Chen, Beijing and Shu, Huazhong and Coatrieux, Gouenou and Chen, Gang and Sun, Xingming and Coatrieux, Jean Louis},
	journal={Journal of mathematical imaging and vision},
	volume={51},
	pages={124--144},
	year={2015},
	publisher={Springer}
}
@article{janati2024new,
	title={A new retrieval system based on quaternion radial orthogonal Jacobi moments for biomedical color images},
	author={Janati Idrissi, Boujamaa and El Ogri, Omar and EL-Mekkaoui, Jaouad},
	journal={Multimedia Tools and Applications},
	pages={1--25},
	year={2024},
	publisher={Springer}
}
@article{tahiri2023implementation,
	title={Implementation of a steganography system based on hybrid square quaternion moment compression in iomt},
	author={Tahiri, Mohamed Amine and Bencherqui, Ahmed and Karmouni, Hicham and Amakdouf, Hicham and Mirjalili, Seyedali and Motahhir, Saad and Abouhawwash, Mohamed and Askar, SS and Sayyouri, Mhamed and Qjidaa, Hassan},
	journal={Journal of King Saud University-Computer and Information Sciences},
	volume={35},
	number={7},
	pages={101604},
	year={2023},
	publisher={Elsevier}
}
@article{tahiri2023white,
	title={White blood cell automatic classification using deep learning and optimized quaternion hybrid moments},
	author={Tahiri, Mohamed Amine and Bencherqui, Ahmed and Karmouni, Hicham and Amakdouf, Hicham and Sayyouri, Mhamed and Qjidaa, Hassan and others},
	journal={Biomedical Signal Processing and Control},
	volume={86},
	pages={105128},
	year={2023},
	publisher={Elsevier}
}
@article{tahiri2023optimized,
	title={Optimized quaternion radial Hahn Moments application to deep learning for the classification of diabetic retinopathy},
	author={Tahiri, Mohamed Amine and Amakdouf, Hicham and El Mallahi, Mostafa and Qjidaa, Hassan},
	journal={Multimedia Tools and Applications},
	volume={82},
	number={30},
	pages={46217--46240},
	year={2023},
	publisher={Springer}
}
@article{wang2023qfpjfms,
	title={QFPJFMs: Quaternion Fractional-Order Pseudo-Jacobi--Fourier Moments},
	author={Wang, Xiangyang and Deng, Maoying and Niu, Panpan and Yang, Hongying},
	journal={Journal of Mathematical Imaging and Vision},
	pages={1--22},
	year={2023},
	publisher={Springer}
}
@article{hosny2019resilient,
	title={Resilient color image watermarking using accurate quaternion radial substituted Chebyshev moments},
	author={Hosny, Khalid M and Darwish, Mohamed M},
	journal={ACM Transactions on Multimedia Computing, Communications, and Applications (TOMM)},
	volume={15},
	number={2},
	pages={1--25},
	year={2019},
	publisher={ACM New York, NY, USA}
}
@article{yang2019quaternion,
	title={Quaternion weighted spherical Bessel-Fourier moment and its invariant for color image reconstruction and object recognition},
	author={Yang, Tengfei and Ma, Jianfeng and Miao, Yinbin and Wang, Xuan and Xiao, Bin and He, Bing and Meng, Qian},
	journal={Information Sciences},
	volume={505},
	pages={388--405},
	year={2019},
	publisher={Elsevier}
}

@article{miao2023quaternion,
	title={Quaternion higher-order singular value decomposition and its applications in color image processing},
	author={Miao, Jifei and Kou, Kit Ian and Cheng, Dong and Liu, Wankai},
	journal={Information Fusion},
	volume={92},
	pages={139--153},
	year={2023},
	publisher={Elsevier}
}
@article{zhang2023color,
	title={Color image watermarking based on a fast structure-preserving algorithm of quaternion singular value decomposition},
	author={Zhang, Mingcui and Ding, Wenxv and Li, Ying and Sun, Jianhua and Liu, Zhihong},
	journal={Signal Processing},
	volume={208},
	pages={108971},
	year={2023},
	publisher={Elsevier}
}
@article{chen2021new,
	title={A new structure-preserving quaternion QR decomposition method for color image blind watermarking},
	author={Chen, Yong and Jia, Zhi-Gang and Peng, Yan and Peng, Ya-Xin and Zhang, Dan},
	journal={Signal Processing},
	volume={185},
	pages={108088},
	year={2021},
	publisher={Elsevier}
}

@article{chen2020robust,
	title={Robust dual-color watermarking based on quaternion singular value decomposition},
	author={Chen, Yong and Jia, Zhigang and Peng, Yan and Peng, Yaxin},
	journal={IEEE Access},
	volume={8},
	pages={30628--30642},
	year={2020},
	publisher={IEEE}
}
@article{han2023l_,
	title={$ L\_ $\{$2, 1$\}$ $-Norm Regularized Quaternion Matrix Completion Using Sparse Representation and Quaternion QR Decomposition},
	author={Han, Juan and Kou, Kit Ian and Miao, Jifei and Liu, Lizhi and Li, Haojiang},
	journal={arXiv preprint arXiv:2309.03764},
	year={2023}
}
@article{wu2024quaternion,
	title={Quaternion empirical Ramanujan Fourier decomposition and its application in gear fault diagnosis},
	author={Wu, Hongkang and Cheng, Junsheng and Hu, Niaoqing and Cheng, Zhe and Yang, Yu},
	journal={Structural Health Monitoring},
	pages={14759217231208894},
	year={2024},
	publisher={SAGE Publications Sage UK: London, England}
}
@article{liu2024fixed,
	title={Fixed-precision randomized quaternion singular value decomposition algorithm for low-rank quaternion matrix approximations},
	author={Liu, Yonghe and Wu, Fengsheng and Che, Maolin and Li, Chaoqian},
	journal={Neurocomputing},
	pages={127490},
	year={2024},
	publisher={Elsevier}
}
@inproceedings{cai2000normalized,
	title={A normalized color difference edge detector based on quaternion representation},
	author={Cai, Canhui and Mitra, Sanjit K},
	booktitle={Proceedings 2000 International Conference on Image Processing (Cat. No. 00CH37101)},
	volume={2},
	pages={816--819},
	year={2000},
	organization={IEEE}
}
@article{chanu2019two,
	title={A two-stage switching vector median filter based on quaternion for removing impulse noise in color images},
	author={Chanu, P Roji and Singh, Kh Manglem},
	journal={Multimedia Tools and Applications},
	volume={78},
	number={11},
	pages={15375--15401},
	year={2019},
	publisher={Springer}
}
@article{volosivets2024boas,
	title={Boas Type Results for Two-Sided Quaternion Fourier Transform and Uniform Lipschitz Spaces},
	author={Volosivets, Sergey},
	journal={Complex Analysis and Operator Theory},
	volume={18},
	number={3},
	pages={46},
	year={2024},
	publisher={Springer}
}
@article{bahri2023some,
	title={Some Essential Relations for the Quaternion Quadratic-Phase Fourier Transform},
	author={Bahri, Mawardi and Abdul Karim, Samsul Ariffin},
	journal={Mathematics},
	volume={11},
	number={5},
	pages={1235},
	year={2023},
	publisher={MDPI}
}
@article{younus2024novel,
	title={A Novel Wavelet Transform in the Quaternion Quadratic-Phase Domain},
	author={Younus Bhat, M and Alamri, Osama Abdulaziz and Dar, Aamir H},
	journal={International Journal of Wavelets, Multiresolution and Information Processing},
	year={2024},
	publisher={World Scientific}
}
@article{zhang2023key,
	title={Key frame extraction based on quaternion Fourier transform with multiple features fusion},
	author={Zhang, Yunzuo and Zhang, Jiayu and Liu, Ruixue and Zhu, Pengfei and Liu, Yameng},
	journal={Expert Systems with Applications},
	volume={216},
	pages={119467},
	year={2023},
	publisher={Elsevier}
}
@article{wang2013robust,
	title={A robust blind color image watermarking in quaternion Fourier transform domain},
	author={Wang, Xiang-yang and Wang, Chun-peng and Yang, Hong-ying and Niu, Pan-pan},
	journal={Journal of Systems and Software},
	volume={86},
	number={2},
	pages={255--277},
	year={2013},
	publisher={Elsevier}
}
@article{wang2021no,
	title={No-reference stereoscopic image quality assessment using quaternion wavelet transform and heterogeneous ensemble learning},
	author={Wang, Hui and Li, Chaofeng and Guan, Tuxin and Zhao, Shenghu},
	journal={Displays},
	volume={69},
	pages={102058},
	year={2021},
	publisher={Elsevier}
}
@article{niu2020novel,
	title={A novel robust image watermarking in quaternion wavelet domain based on superpixel segmentation},
	author={Niu, Pan-pan and Wang, Li and Shen, Xin and Zhang, Si-yu and Wang, Xiang-yang},
	journal={Multidimensional Systems and Signal Processing},
	volume={31},
	pages={1509--1530},
	year={2020},
	publisher={Springer}
}
@article{xia2019color,
	title={Color medical image lossless watermarking using chaotic system and accurate quaternion polar harmonic transforms},
	author={Xia, Zhiqiu and Wang, Xingyuan and Zhou, Wenjie and Li, Rui and Wang, Chunpeng and Zhang, Chuan},
	journal={Signal Processing},
	volume={157},
	pages={108--118},
	year={2019},
	publisher={Elsevier}
}
@article{wang2023cross,
	title={Cross-scale feature fusion-based JND estimation for robust image watermarking in quaternion DWT domain},
	author={Wang, Chunxing and Li, Shang and Liu, Yan and Meng, Lili and Zhang, Kai and Wan, Wenbo},
	journal={Optik},
	volume={272},
	pages={170371},
	year={2023},
	publisher={Elsevier}
}
@inproceedings{yin2020fast,
	title={Fast traffic sign detection using color-specific quaternion Gabor filters},
	author={Yin, Shiqi and Xu, Yi},
	booktitle={Digital TV and Wireless Multimedia Communication: 16th International Forum, IFTC 2019, Shanghai, China, September 19--20, 2019, Revised Selected Papers 16},
	pages={3--12},
	year={2020},
	organization={Springer}
}
@inproceedings{subakan2009color,
	title={Color image segmentation in a quaternion framework},
	author={Subakan, {\"O}zlem N and Vemuri, Baba C},
	booktitle={International Workshop on Energy Minimization Methods in Computer Vision and Pattern Recognition},
	pages={401--414},
	year={2009},
	organization={Springer}
}
@article{subakan2011quaternion,
	title={A quaternion framework for color image smoothing and segmentation},
	author={Subakan, {\"O}zlem N and Vemuri, Baba C},
	journal={International Journal of Computer Vision},
	volume={91},
	number={3},
	pages={233--250},
	year={2011},
	publisher={Springer}
}
@article{miller1995wordnet,
  title={WordNet: a lexical database for English},
  author={Miller, George A},
  journal={Communications of the ACM},
  volume={38},
  number={11},
  pages={39--41},
  year={1995},
  publisher={ACM New York, NY, USA}
}
@article{yang2019leveraging,
  title={Leveraging knowledge bases in lstms for improving machine reading},
  author={Yang, Bishan and Mitchell, Tom},
  journal={arXiv preprint arXiv:1902.09091},
  year={2019}
}
@inproceedings{wang2018dkn,
  title={DKN: Deep knowledge-aware network for news recommendation},
  author={Wang, Hongwei and Zhang, Fuzheng and Xie, Xing and Guo, Minyi},
  booktitle={Proceedings of the 2018 world wide web conference},
  pages={1835--1844},
  year={2018}
}
@inproceedings{saxena2020improving,
  title={Improving multi-hop question answering over knowledge graphs using knowledge base embeddings},
  author={Saxena, Apoorv and Tripathi, Aditay and Talukdar, Partha},
  booktitle={Proceedings of the 58th annual meeting of the association for computational linguistics},
  pages={4498--4507},
  year={2020}
}
@article{cui2019kbqa,
  title={KBQA: learning question answering over QA corpora and knowledge bases},
  author={Cui, Wanyun and Xiao, Yanghua and Wang, Haixun and Song, Yangqiu and Hwang, Seung-won and Wang, Wei},
  journal={arXiv preprint arXiv:1903.02419},
  year={2019}
}
@inproceedings{zhang2016collaborative,
  title={Collaborative knowledge base embedding for recommender systems},
  author={Zhang, Fuzheng and Yuan, Nicholas Jing and Lian, Defu and Xie, Xing and Ma, Wei-Ying},
  booktitle={Proceedings of the 22nd ACM SIGKDD international conference on knowledge discovery and data mining},
  pages={353--362},
  year={2016}
}
@inproceedings{hao2017end,
  title={An end-to-end model for question answering over knowledge base with cross-attention combining global knowledge},
  author={Hao, Yanchao and Zhang, Yuanzhe and Liu, Kang and He, Shizhu and Liu, Zhanyi and Wu, Hua and Zhao, Jun},
  booktitle={Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={221--231},
  year={2017}
}
@article{zou2019grayscale,
	title={From grayscale to color: Quaternion linear regression for color face recognition},
	author={Zou, Cuiming and Kou, Kit Ian and Dong, Li and Zheng, Xianwei and Tang, Yuan Yan},
	journal={IEEE Access},
	volume={7},
	pages={154131--154140},
	year={2019},
	publisher={IEEE}
}
@article{el2023classification,
	title={Classification by Principal Component Regression in the Real and Hypercomplex Domains},
	author={El-Melegy, Moumen T and Kamal, Aliaa T and Hussain, Khaled F and El-Hawary, HM},
	journal={Arabian Journal for Science and Engineering},
	volume={48},
	number={8},
	pages={10099--10108},
	year={2023},
	publisher={Springer}
}
@article{el2022linear,
	title={Linear regression classification in the quaternion and reduced biquaternion domains},
	author={El-Melegy, Moumen T and Kamal, Aliaa T},
	journal={IEEE Signal Processing Letters},
	volume={29},
	pages={469--473},
	year={2022},
	publisher={IEEE}
}
@article{xu2024cur,
	title={CUR and Generalized CUR Decompositions of Quaternion Matrices and their Applications},
	author={Xu, Renjie and Feng, Shenghao and Wei, Yimin and Yan, Hong},
	journal={Numerical Functional Analysis and Optimization},
	pages={1--25},
	year={2024},
	publisher={Taylor \& Francis}
}
@inproceedings{toutanova2015observed,
  title={Observed versus latent features for knowledge base and text inference},
  author={Toutanova, Kristina and Chen, Danqi},
  booktitle={Proceedings of the 3rd workshop on continuous vector space models and their compositionality},
  pages={57--66},
  year={2015}
}
@article{liu2017quaternion,
	title={Quaternion based maximum margin criterion method for color face recognition},
	author={Liu, Zhonghua and Qiu, Yong and Peng, Yali and Pu, Jiexin and Zhang, Xiaoli},
	journal={Neural Processing Letters},
	volume={45},
	pages={913--923},
	year={2017},
	publisher={Springer}
}
@article{wang2023quaternion,
	title={Quaternion relation embedding for scene graph generation},
	author={Wang, Zheng and Xu, Xing and Wang, Guoqing and Yang, Yang and Shen, Heng Tao},
	journal={IEEE Transactions on Multimedia},
	year={2023},
	publisher={IEEE}
}
@inproceedings{li2022hypercomplex,
	title={Hypercomplex graph collaborative filtering},
	author={Li, Anchen and Yang, Bo and Huo, Huan and Hussain, Farookh},
	booktitle={Proceedings of the ACM Web Conference 2022},
	pages={1914--1922},
	year={2022}
}
@article{risojevic2016unsupervised,
	title={Unsupervised quaternion feature learning for remote sensing image classification},
	author={Risojevi{\'c}, Vladimir and Babi{\'c}, Zdenka},
	journal={IEEE Journal of Selected Topics in Applied Earth Observations and Remote Sensing},
	volume={9},
	number={4},
	pages={1521--1531},
	year={2016},
	publisher={IEEE}
}
@inproceedings{zhu2018quaternion,
	title={Quaternion convolutional neural networks},
	author={Zhu, Xuanyu and Xu, Yi and Xu, Hongteng and Chen, Changjian},
	booktitle={Proceedings of the European conference on computer vision (ECCV)},
	pages={631--647},
	year={2018}
}
@inproceedings{he2015delving,
  title={Delving deep into rectifiers: Surpassing human-level performance on imagenet classification},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={1026--1034},
  year={2015}
}
@inproceedings{glorot2010understanding,
  title={Understanding the difficulty of training deep feedforward neural networks},
  author={Glorot, Xavier and Bengio, Yoshua},
  booktitle={Proceedings of the thirteenth international conference on artificial intelligence and statistics},
  pages={249--256},
  year={2010},
  organization={JMLR Workshop and Conference Proceedings}
}
@article{parcollet2018quaternion,
  title={Quaternion convolutional neural networks for end-to-end automatic speech recognition},
  author={Parcollet, Titouan and Zhang, Ying and Morchid, Mohamed and Trabelsi, Chiheb and Linar{\`e}s, Georges and De Mori, Renato and Bengio, Yoshua},
  journal={arXiv preprint arXiv:1806.07789},
  year={2018}
}
@inproceedings{gaudet2018deep,
	title={Deep quaternion networks},
	author={Gaudet, Chase J and Maida, Anthony S},
	booktitle={2018 International Joint Conference on Neural Networks (IJCNN)},
	pages={1--8},
	year={2018},
	organization={IEEE}
}
@article{duchi2011adaptive,
  title={Adaptive subgradient methods for online learning and stochastic optimization.},
  author={Duchi, John and Hazan, Elad and Singer, Yoram},
  journal={Journal of machine learning research},
  volume={12},
  number={7},
  year={2011}
}
@article{wang2018knowledge,
  title={Knowledge embedding for knowledge graph completion},
  author={Wang, Zhen and Zhang, Jianwen and Feng, Jianlin and Chen, Zheng},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  volume={30},
  number={12},
  pages={2281--2293},
  year={2018},
  publisher={IEEE}
}
@inproceedings{parcollet2019quaternion,
	title={Quaternion convolutional neural networks for heterogeneous image processing},
	author={Parcollet, Titouan and Morchid, Mohamed and Linar{\`e}s, Georges},
	booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	pages={8514--8518},
	year={2019},
	organization={IEEE}
}
@article{zhou2020color,
	title={Color facial expression recognition by quaternion convolutional neural network with Gabor attention},
	author={Zhou, Yu and Jin, Lianghai and Liu, Hong and Song, Enmin},
	journal={IEEE Transactions on Cognitive and Developmental Systems},
	volume={13},
	number={4},
	pages={969--983},
	year={2020},
	publisher={IEEE}
}
@inproceedings{jin2020deformable,
	title={Deformable quaternion gabor convolutional neural network for color facial expression recognition},
	author={Jin, Lianghai and Zhou, Yu and Liu, Hong and Song, Enmin},
	booktitle={2020 IEEE International Conference on Image Processing (ICIP)},
	pages={1696--1700},
	year={2020},
	organization={IEEE}
}
@article{shahadat2021adding,
	title={Adding quaternion representations to attention networks for classification},
	author={Shahadat, Nazmul and Maida, Anthony S},
	journal={arXiv preprint arXiv:2110.01185},
	volume={1},
	number={2},
	pages={5},
	year={2021}
}
@article{yin2019quaternion,
	title={Quaternion convolutional neural network for color image classification and forensics},
	author={Yin, Qilin and Wang, Jinwei and Luo, Xiangyang and Zhai, Jiangtao and Jha, Sunil Kr and Shi, Yun-Qing},
	journal={IEEE Access},
	volume={7},
	pages={20293--20301},
	year={2019},
	publisher={IEEE}
}
@article{fang2020soft,
	title={Soft-edge assisted network for single image super-resolution},
	author={Fang, Faming and Li, Juncheng and Zeng, Tieyong},
	journal={IEEE Transactions on Image Processing},
	volume={29},
	pages={4656--4668},
	year={2020},
	publisher={IEEE}
}
@inproceedings{km2022qsrnet,
	title={QSRNet: towards quaternion-based single image super-resolution},
	author={KM, Shreyas Kamath and Rao, Shishir Paramathma and Panetta, Karen and Agaian, Sos S},
	booktitle={Multimodal Image Exploitation and Learning 2022},
	volume={12100},
	pages={192--205},
	year={2022},
	organization={SPIE}
}
@article{vieira2022general,
	title={A general framework for hypercomplex-valued extreme learning machines},
	author={Vieira, Guilherme and Valle, Marcos Eduardo},
	journal={Journal of Computational Mathematics and Data Science},
	volume={3},
	pages={100032},
	year={2022},
	publisher={Elsevier}
}
@article{madhu2023rqnet,
	title={RQNet: Residual quaternion CNN for performance enhancement in low complexity and device robust acoustic scene classification},
	author={Madhu, Aswathy and Suresh, K},
	journal={IEEE Transactions on Multimedia},
	year={2023},
	publisher={IEEE}
}
@article{zhou2023image,
	title={Image classification based on quaternion-valued capsule network},
	author={Zhou, Heng and Zhang, Chunlei and Zhang, Xin and Ma, Qiaoyu},
	journal={Applied Intelligence},
	volume={53},
	number={5},
	pages={5587--5606},
	year={2023},
	publisher={Springer}
}
@article{jangid2024q,
	title={Q-RBSA: high-resolution 3D EBSD map generation using an efficient quaternion transformer network},
	author={Jangid, Devendra K and Brodnik, Neal R and Echlin, McLean P and Gudavalli, Chandrakanth and Levenson, Connor and Pollock, Tresa M and Daly, Samantha H and Manjunath, BS},
	journal={npj Computational Materials},
	volume={10},
	number={1},
	pages={27},
	year={2024},
	publisher={Nature Publishing Group UK London}
}
@article{bourigault2024quaternion,
	title={Quaternion recurrent neural network with real-time recurrent learning and maximum correntropy criterion},
	author={Bourigault, Pauline and Xu, Dongpo and Mandic, Danilo P},
	journal={arXiv preprint arXiv:2402.14227},
	year={2024}
}
@article{xu2023deep,
	title={Deep and low-rank quaternion priors for color image processing},
	author={Xu, Tingting and Kong, Xiaoyu and Shen, Qiangqiang and Chen, Yongyong and Zhou, Yicong},
	journal={IEEE Transactions on Circuits and Systems for Video Technology},
	year={2023},
	publisher={IEEE}
}
@article{frants2023qcnn,
	title={QCNN-H: Single-image dehazing using quaternion neural networks},
	author={Frants, Vladimir and Agaian, Sos and Panetta, Karen},
	journal={IEEE Transactions on Cybernetics},
	year={2023},
	publisher={IEEE}
}
@article{huang2024neural,
	title={Neural network models for the quaternion singular value decompositions},
	author={Huang, Baohua and Li, Wen},
	journal={Applied Mathematical Modelling},
	year={2024},
	publisher={Elsevier}
}
@inproceedings{li2020quaternion,
	title={Quaternion-based knowledge graph network for recommendation},
	author={Li, Zhaopeng and Xu, Qianqian and Jiang, Yangbangyan and Cao, Xiaochun and Huang, Qingming},
	booktitle={Proceedings of the 28th ACM international conference on multimedia},
	pages={880--888},
	year={2020}
}
@article{wang2022quaternion,
	title={Quaternion-based knowledge graph neural network for social recommendation},
	author={Wang, Chenyu and Li, Lingxiao and Zhang, Haiyang and Li, Dun},
	journal={Knowledge-Based Systems},
	volume={257},
	pages={109940},
	year={2022},
	publisher={Elsevier}
}
@article{wu2023graph,
	title={Graph neural network for recommendation in complex and quaternion spaces},
	author={Wu, Longcan and Wang, Daling and Feng, Shi and Zhou, Xiangmin and Zhang, Yifei and Yu, Ge},
	journal={World Wide Web},
	volume={26},
	number={6},
	pages={3945--3964},
	year={2023},
	publisher={Springer}
}
@article{fang2023quaternion,
	title={Quaternion-based graph convolution network for recommendation},
	author={Fang, Yaxing and Zhao, Pengpeng and Liu, Guanfeng and Liu, Yanchi and Sheng, Victor S and Zhao, Lei and Zhou, Xiaofang},
	journal={World Wide Web},
	volume={26},
	number={5},
	pages={2835--2854},
	year={2023},
	publisher={Springer}
}
@article{singh2023deep,
	title={Deep quaternion convolutional neural networks for breast Cancer classification},
	author={Singh, Sukhendra and Tripathi, BK and Rawat, Sur Singh},
	journal={Multimedia Tools and Applications},
	volume={82},
	number={20},
	pages={31285--31308},
	year={2023},
	publisher={Springer}
}
@article{qiao2023qdrjl,
	title={QDRJL: Quaternion dynamic representation with joint learning neural network for heart sound signal abnormal detection},
	author={Qiao, Lihong and Li, Zhixiang and Xiao, Bin and Shu, Yucheng and Wang, Li and Shi, Yuhang and Li, Weisheng and Gao, Xinbo},
	journal={Neurocomputing},
	volume={562},
	pages={126889},
	year={2023},
	publisher={Elsevier}
}
@article{buvarp2024robust,
	title={Robust Wireless Communications with Applications to Reconfigurable Intelligent Surfaces},
	author={Buvarp, Anders Martin},
	year={2024},
	publisher={Virginia Tech}
}
@article{buvarp2023polarization,
	title={Polarization-Space Modulation with Reconfigurable Intelligent Surfaces, Robust Estimation and Quaternion Neural Networks},
	author={Buvarp, Anders and Mili, Lamine and Mishra, Vijay and Zaghloul, Amir I},
	journal={Polarization},
	volume={82},
	pages={1},
	year={2023}
}
@inproceedings{chen2023symbol,
	title={Symbol Detection for Polarization Shift Keying Based on Quaternion Neural Networks},
	author={Chen, Haotian and Ryo, Natsuaki and Hirose, Akira},
	booktitle={2023 International Joint Conference on Neural Networks (IJCNN)},
	pages={1--8},
	year={2023},
	organization={IEEE}
}
@article{zahra2021comparative,
	title={Comparative analysis of quaternion modulation system with OFDM systems},
	author={Zahra, Anam and Umar Khan, Qasim and Sheikh, Shahzad Amin},
	journal={International Journal of Electronics Letters},
	volume={9},
	number={2},
	pages={212--221},
	year={2021},
	publisher={Taylor \& Francis}
}
@article{lou2023direction,
	title={Direction-of-Arrival Estimation for Nested Acoustic Vector-Sensor Arrays Using Quaternions},
	author={Lou, Yi and Qu, Xinghao and Wang, Dawei and Cheng, Julian},
	journal={IEEE Transactions on Geoscience and Remote Sensing},
	year={2023},
	publisher={IEEE}
}
@article{lou2021computationally,
	title={Computationally efficient two-dimensional DOA estimation algorithm based on quaternion theory},
	author={Lou, Yi and Qiao, Gang and Qu, Xinghao and Zhou, Feng},
	journal={IEEE Signal Processing Letters},
	volume={28},
	pages={1764--1768},
	year={2021},
	publisher={IEEE}
}
@article{liu2017channel,
	title={Channel equalization and beamforming for quaternion-valued wireless communication systems},
	author={Liu, Wei},
	journal={Journal of the Franklin Institute},
	volume={354},
	number={18},
	pages={8721--8733},
	year={2017},
	publisher={Elsevier}
}
@article{alcaydeidentifying,
	title={Identifying Core Research Directions for Hypercomplex Techniques in Signal and Image Processing Using Network Graph Theory},
	author={Alcayde, Alfredo and Ventura, Jorge and Montoya, Francisco G}
}
@inproceedings{fiorini2024graph,
	title={Graph Learning in 4D: A Quaternion-Valued Laplacian to Enhance Spectral GCNs},
	author={Fiorini, Stefano and Coniglio, Stefano and Ciavotta, Michele and Messina, Enza},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={38},
	number={11},
	pages={12006--12015},
	year={2024}
}

@article{zhang2019quaternion,
	title={Quaternion knowledge graph embeddings},
	author={Zhang, Shuai and Tay, Yi and Yao, Lina and Liu, Qi},
	journal={Advances in neural information processing systems},
	volume={32},
	year={2019}
}
@inproceedings{javaheri2024joint,
	title={Joint signal recovery and graph learning from incomplete time-series},
	author={Javaheri, Amirhossein and Amini, Arash and Marvasti, Farokh and Palomar, Daniel P},
	booktitle={ICASSP 2024-2024 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	pages={13511--13515},
	year={2024},
	organization={IEEE}
}
@article{ju2024comprehensive,
	title={A comprehensive survey on deep graph representation learning},
	author={Ju, Wei and Fang, Zheng and Gu, Yiyang and Liu, Zequn and Long, Qingqing and Qiao, Ziyue and Qin, Yifang and Shen, Jianhao and Sun, Fang and Xiao, Zhiping and others},
	journal={Neural Networks},
	pages={106207},
	year={2024},
	publisher={Elsevier}
}
@article{leus2023graph,
	title={Graph Signal Processing: History, development, impact, and outlook},
	author={Leus, Geert and Marques, Antonio G and Moura, Jos{\'e} MF and Ortega, Antonio and Shuman, David I},
	journal={IEEE Signal Processing Magazine},
	volume={40},
	number={4},
	pages={49--60},
	year={2023},
	publisher={IEEE}
}
@article{ortega2018graph,
	title={Graph signal processing: Overview, challenges, and applications},
	author={Ortega, Antonio and Frossard, Pascal and Kova{\v{c}}evi{\'c}, Jelena and Moura, Jos{\'e} MF and Vandergheynst, Pierre},
	journal={Proceedings of the IEEE},
	volume={106},
	number={5},
	pages={808--828},
	year={2018},
	publisher={IEEE}
}
@article{isufi2024graph,
	title={Graph filters for signal processing and machine learning on graphs},
	author={Isufi, Elvin and Gama, Fernando and Shuman, David I and Segarra, Santiago},
	journal={IEEE Transactions on Signal Processing},
	year={2024},
	publisher={IEEE}
}
@article{cao2024knowledge,
	title={Knowledge graph embedding: A survey from the perspective of representation spaces},
	author={Cao, Jiahang and Fang, Jinyuan and Meng, Zaiqiao and Liang, Shangsong},
	journal={ACM Computing Surveys},
	volume={56},
	number={6},
	pages={1--42},
	year={2024},
	publisher={ACM New York, NY}
}
@inproceedings{javaheri2024joint,
	title={Joint signal recovery and graph learning from incomplete time-series},
	author={Javaheri, Amirhossein and Amini, Arash and Marvasti, Farokh and Palomar, Daniel P},
	booktitle={ICASSP 2024-2024 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	pages={13511--13515},
	year={2024},
	organization={IEEE}
}
@article{chen2015signal,
	title={Signal recovery on graphs: Variation minimization},
	author={Chen, Siheng and Sandryhaila, Aliaksei and Moura, Jos{\'e} MF and Kova{\v{c}}evi{\'c}, Jelena},
	journal={IEEE Transactions on Signal Processing},
	volume={63},
	number={17},
	pages={4609--4624},
	year={2015},
	publisher={IEEE}
}
@article{torkamani2024graph,
	title={Graph signal recovery using variational Bayes in Fourier pairs with Cram{\'e}r--Rao bounds},
	author={Torkamani, Razieh and Amini, Arash and Zayyani, Hadi and Korki, Mehdi},
	journal={Signal Processing},
	volume={219},
	pages={109394},
	year={2024},
	publisher={Elsevier}
}
@article{sadigh2024robust,
	title={A Robust Proportionate Graph Recursive Least Squares Algorithm for Adaptive Graph Signal Recovery},
	author={Sadigh, Alireza Naeimi and Zayyani, Hadi and Korki, Mehdi},
	journal={IEEE Transactions on Circuits and Systems II: Express Briefs},
	year={2024},
	publisher={IEEE}
}
@article{cai2018comprehensive,
	title={A comprehensive survey of graph embedding: Problems, techniques, and applications},
	author={Cai, Hongyun and Zheng, Vincent W and Chang, Kevin Chen-Chuan},
	journal={IEEE transactions on knowledge and data engineering},
	volume={30},
	number={9},
	pages={1616--1637},
	year={2018},
	publisher={IEEE}
}
@article{ge2024knowledge,
	title={Knowledge Graph Embedding: An Overview},
	author={Ge, Xiou and Wang, Yun Cheng and Wang, Bin and Kuo, C-C Jay and others},
	journal={APSIPA Transactions on Signal and Information Processing},
	volume={13},
	number={1},
	year={2024},
	publisher={Now Publishers, Inc.}
}
@article{khoshraftar2024survey,
	title={A survey on graph representation learning methods},
	author={Khoshraftar, Shima and An, Aijun},
	journal={ACM Transactions on Intelligent Systems and Technology},
	volume={15},
	number={1},
	pages={1--55},
	year={2024},
	publisher={ACM New York, NY}
}
@inproceedings{cao2021dual,
	title={Dual quaternion knowledge graph embeddings},
	author={Cao, Zongsheng and Xu, Qianqian and Yang, Zhiyong and Cao, Xiaochun and Huang, Qingming},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={35},
	number={8},
	pages={6894--6902},
	year={2021}
}
@article{guo2021bique,
	title={BiQUE: Biquaternionic embeddings of knowledge graphs},
	author={Guo, Jia and Kok, Stanley},
	journal={arXiv preprint arXiv:2109.14401},
	year={2021}
}
@article{deng2024knowledge,
	title={Knowledge graph embedding based on dynamic adaptive atrous convolution and attention mechanism for link prediction},
	author={Deng, Weibin and Zhang, Yiteng and Yu, Hong and Li, Hongxing},
	journal={Information Processing \& Management},
	volume={61},
	number={3},
	pages={103642},
	year={2024},
	publisher={Elsevier}
}
@article{xiao2024pidkg,
	title={PIDKG: Propagating Interaction Influence on the Dynamic Knowledge Graph for Recommendation},
	author={Xiao, Chunjing and Ji, Wanlin and Zhang, Yuxiang and Lv, Shenkai},
	journal={ACM Transactions on the Web},
	volume={18},
	number={2},
	pages={1--26},
	year={2024},
	publisher={ACM New York, NY}
}
@article{li2024robust,
	title={Robust knowledge adaptation for dynamic graph neural networks},
	author={Li, Hanjie and Li, Changsheng and Feng, Kaituo and Yuan, Ye and Wang, Guoren and Zha, Hongyuan},
	journal={IEEE Transactions on Knowledge and Data Engineering},
	year={2024},
	publisher={IEEE}
}
@article{liu2024evolving,
	title={Evolving Knowledge Graph Representation Learning with Multiple Attention Strategies for Citation Recommendation System},
	author={Liu, Jhih-Chen and Chen, Chiao-Ting and Lee, Chi and Huang, Szu-Hao},
	journal={ACM Transactions on Intelligent Systems and Technology},
	year={2024},
	publisher={ACM New York, NY}
}
@article{zhang2024cdrgn,
	title={CDRGN-SDE: Cross-Dimensional Recurrent Graph Network with neural Stochastic Differential Equation for temporal knowledge graph embedding},
	author={Zhang, Dong and Feng, Wenlong and Wu, Zonghang and Li, Guanyu and Ning, Bo},
	journal={Expert Systems with Applications},
	volume={247},
	pages={123295},
	year={2024},
	publisher={Elsevier}
}
@article{he2017learning,
	title={Learning symmetric collaborative dialogue agents with dynamic knowledge graph embeddings},
	author={He, He and Balakrishnan, Anusha and Eric, Mihail and Liang, Percy},
	journal={arXiv preprint arXiv:1704.07130},
	year={2017}
}
@inproceedings{ma2020streaming,
	title={Streaming graph neural networks},
	author={Ma, Yao and Guo, Ziyi and Ren, Zhaocun and Tang, Jiliang and Yin, Dawei},
	booktitle={Proceedings of the 43rd international ACM SIGIR conference on research and development in information retrieval},
	pages={719--728},
	year={2020}
}
@inproceedings{trivedi2017know,
	title={Know-evolve: Deep temporal reasoning for dynamic knowledge graphs},
	author={Trivedi, Rakshit and Dai, Hanjun and Wang, Yichen and Song, Le},
	booktitle={international conference on machine learning},
	pages={3462--3471},
	year={2017},
	organization={PMLR}
}
@inproceedings{leblay2018deriving,
	title={Deriving validity time in knowledge graph},
	author={Leblay, Julien and Chekol, Melisachew Wudage},
	booktitle={Companion proceedings of the the web conference 2018},
	pages={1771--1776},
	year={2018}
}
@article{garcia2018learning,
	title={Learning sequence encoders for temporal knowledge graph completion},
	author={Garc{\'\i}a-Dur{\'a}n, Alberto and Duman{\v{c}}i{\'c}, Sebastijan and Niepert, Mathias},
	journal={arXiv preprint arXiv:1809.03202},
	year={2018}
}
@article{xu2020tero,
	title={TeRo: A time-aware knowledge graph embedding via temporal rotation},
	author={Xu, Chengjin and Nayyeri, Mojtaba and Alkhoury, Fouad and Yazdi, Hamed Shariat and Lehmann, Jens},
	journal={arXiv preprint arXiv:2010.01029},
	year={2020}
}
@article{lacroix2020tensor,
	title={Tensor decompositions for temporal knowledge base completion},
	author={Lacroix, Timoth{\'e}e and Obozinski, Guillaume and Usunier, Nicolas},
	journal={arXiv preprint arXiv:2004.04926},
	year={2020}
}
@inproceedings{messner2022temporal,
	title={Temporal knowledge graph completion using box embeddings},
	author={Messner, Johannes and Abboud, Ralph and Ceylan, Ismail Ilkan},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={36},
	number={7},
	pages={7779--7787},
	year={2022}
}
@article{ma2019embedding,
	title={Embedding models for episodic knowledge graphs},
	author={Ma, Yunpu and Tresp, Volker and Daxberger, Erik A},
	journal={Journal of Web Semantics},
	volume={59},
	pages={100490},
	year={2019},
	publisher={Elsevier}
}

@inproceedings{dasgupta2018hyte,
	title={Hyte: Hyperplane-based temporally aware knowledge graph embedding},
	author={Dasgupta, Shib Sankar and Ray, Swayambhu Nath and Talukdar, Partha},
	booktitle={Proceedings of the 2018 conference on empirical methods in natural language processing},
	pages={2001--2011},
	year={2018}
}
@article{sankar2018dynamic,
	title={Dynamic graph representation learning via self-attention networks},
	author={Sankar, Aravind and Wu, Yanhong and Gou, Liang and Zhang, Wei and Yang, Hao},
	journal={arXiv preprint arXiv:1812.09430},
	year={2018}
}
@article{han2024temporal,
	title={A Temporal Knowledge Graph Embedding Model Based on Variable Translation},
	author={Han, Yadan and Lu, Guangquan and Zhang, Shichao and Zhang, Liang and Zou, Cuifang and Wen, Guoqiu},
	journal={Tsinghua Science and Technology},
	volume={29},
	number={5},
	pages={1554--1565},
	year={2024},
	publisher={TUP}
}
@inproceedings{xu2021temporal,
	title={Temporal knowledge graph completion using a linear temporal regularizer and multivector embeddings},
	author={Xu, Chengjin and Chen, Yung-Yu and Nayyeri, Mojtaba and Lehmann, Jens},
	booktitle={Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies},
	pages={2569--2578},
	year={2021}
}
@article{chen2022rotateqvs,
	title={Rotateqvs: Representing temporal information as rotations in quaternion vector space for temporal knowledge graph completion},
	author={Chen, Kai and Wang, Ye and Li, Yitong and Li, Aiping},
	journal={arXiv preprint arXiv:2203.07993},
	year={2022}
}
@inproceedings{zhang2022along,
	title={Along the time: timeline-traced embedding for temporal knowledge graph completion},
	author={Zhang, Fuwei and Zhang, Zhao and Ao, Xiang and Zhuang, Fuzhen and Xu, Yongjun and He, Qing},
	booktitle={Proceedings of the 31st ACM International Conference on Information \& Knowledge Management},
	pages={2529--2538},
	year={2022}
}
@inproceedings{niu2023logic,
	title={Logic and commonsense-guided temporal knowledge graph completion},
	author={Niu, Guanglin and Li, Bo},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={37},
	number={4},
	pages={4569--4577},
	year={2023}
}

@article{wu2022efficiently,
	title={Efficiently embedding dynamic knowledge graphs},
	author={Wu, Tianxing and Khan, Arijit and Yong, Melvin and Qi, Guilin and Wang, Meng},
	journal={Knowledge-Based Systems},
	volume={250},
	pages={109124},
	year={2022},
	publisher={Elsevier}
}
@article{tang2020timespan,
	title={Timespan-aware dynamic knowledge graph embedding by incorporating temporal evolution},
	author={Tang, Xiaoli and Yuan, Rui and Li, Qianyu and Wang, Tengyun and Yang, Haizhi and Cai, Yundong and Song, Hengjie},
	journal={IEEE Access},
	volume={8},
	pages={6849--6860},
	year={2020},
	publisher={IEEE}
}
@inproceedings{krause2022dynamic,
	title={Dynamic knowledge graph embeddings via local embedding reconstructions},
	author={Krause, Franz},
	booktitle={European Semantic Web Conference},
	pages={215--223},
	year={2022},
	organization={Springer}
}
@inproceedings{liao2021learning,
	title={Learning dynamic embeddings for temporal knowledge graphs},
	author={Liao, Siyuan and Liang, Shangsong and Meng, Zaiqiao and Zhang, Qiang},
	booktitle={Proceedings of the 14th ACM International Conference on Web Search and Data Mining},
	pages={535--543},
	year={2021}
}
@inproceedings{pan2024hge,
	title={HGE: Embedding Temporal Knowledge Graphs in a Product Space of Heterogeneous Geometric Subspaces},
	author={Pan, Jiaxin and Nayyeri, Mojtaba and Li, Yinan and Staab, Steffen},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={38},
	number={8},
	pages={8913--8920},
	year={2024}
}
@article{ji2024multi,
	title={Multi-hop Fuzzy Spatiotemporal RDF Knowledge Graph Query via Quaternion Embedding},
	author={Ji, Hao and Yan, Li and Ma, Zongmin},
	journal={IEEE Transactions on Fuzzy Systems},
	year={2024},
	publisher={IEEE}
}
@article{wang2024riq,
	title={RiQ-KGC: Relation Instantiation Enhanced Quaternionic Attention for Complex-Relation Knowledge Graph Completion},
	author={Wang, Yunpeng and Ning, Bo and Jiang, Shuo and Zhou, Xin and Li, Guanyu and Ma, Qian},
	journal={Applied Sciences},
	volume={14},
	number={8},
	pages={3221},
	year={2024},
	publisher={MDPI}
}
@article{li2024revolutionary,
	title={Revolutionary Strategy for Depicting Knowledge Graphs with Temporal Attributes},
	author={Li, Sihan and Li, Qi},
	journal={Mathematics},
	volume={12},
	number={9},
	pages={1324},
	year={2024},
	publisher={MDPI}
}
@article{huangnovel,
	title={A Novel Approach for Representing Temporal Knowledge Graphs},
	author={Huang, Chenze and Zhong, Ying}
}
@inproceedings{li2024transerr,
	title={TransERR: Translation-based Knowledge Graph Embedding via Efficient Relation Rotation},
	author={Li, Jiang and Su, Xiangdong and Zhang, Fujun and Gao, Guanglai},
	booktitle={Proceedings of the 2024 Joint International Conference on Computational Linguistics, Language Resources and Evaluation (LREC-COLING 2024)},
	pages={16727--16737},
	year={2024}
}
@article{gao2021quatde,
	title={Quatde: Dynamic quaternion embedding for knowledge graph completion},
	author={Gao, Haipeng and Yang, Kun and Yang, Yuxue and Zakari, Rufai Yusuf and Owusu, Jim Wilson and Qin, Ke},
	journal={arXiv preprint arXiv:2105.09002},
	year={2021}
}

@article{chen2022dynamic,
	title={Dynamic dual quaternion knowledge graph embedding},
	author={Chen, Heng and Li, Guanyu and Jiang, Wei and Sun, Yunhao},
	journal={Applied intelligence},
	volume={52},
	number={12},
	pages={14153--14163},
	year={2022},
	publisher={Springer}
}

@article{li2023knowledge,
	title={Knowledge graph completion method based on quantum embedding and quaternion interaction enhancement},
	author={Li, LinYu and Zhang, Xuan and Jin, Zhi and Gao, Chen and Zhu, Rui and Liang, YuQin and Ma, YuBing},
	journal={Information Sciences},
	volume={648},
	pages={119548},
	year={2023},
	publisher={Elsevier}
}
@inproceedings{li2020quaternion,
	title={Quaternion-based knowledge graph network for recommendation},
	author={Li, Zhaopeng and Xu, Qianqian and Jiang, Yangbangyan and Cao, Xiaochun and Huang, Qingming},
	booktitle={Proceedings of the 28th ACM international conference on multimedia},
	pages={880--888},
	year={2020}
}
@article{chen2020quaternion,
	title={A quaternion-embedded capsule network model for knowledge graph completion},
	author={Chen, Heng and Wang, Weimei and Li, Guanyu and Shi, Yimin},
	journal={IEEE Access},
	volume={8},
	pages={100890--100904},
	year={2020},
	publisher={IEEE}
}
@article{sun2024eeg,
	title={From EEG Data to Brain Networks: Graph Learning Based Brain Disease Diagnosis},
	author={Sun, Ke and Peng, Ciyuan and Yu, Shuo and Han, Zhuoyang and Xia, Feng},
	journal={IEEE Intelligent Systems},
	year={2024},
	publisher={IEEE}
}
@article{noman2024graph,
	title={Graph autoencoders for embedding learning in brain networks and major depressive disorder identification},
	author={Noman, Fuad and Ting, Chee-Ming and Kang, Hakmook and Phan, Rapha{\"e}l C-W and Ombao, Hernando},
	journal={IEEE Journal of Biomedical and Health Informatics},
	year={2024},
	publisher={IEEE}
}
@article{liu2024dynamical,
	title={The Dynamical Biomarkers in Functional Connectivity of Autism Spectrum Disorder Based on Dynamic Graph Embedding},
	author={Liu, Yanting and Wang, Hao and Ding, Yanrui},
	journal={Interdisciplinary Sciences: Computational Life Sciences},
	volume={16},
	number={1},
	pages={141--159},
	year={2024},
	publisher={Springer}
}
@article{baker2024hyperbolic,
	title={Hyperbolic graph embedding of MEG brain networks to study brain alterations in individuals with subjective cognitive decline},
	author={Baker, Cole and Su{\'a}rez-M{\'e}ndez, Isabel and Smith, Grace and Marsh, Elisabeth B and Funke, Michael and Mosher, John C and Maest{\'u}, Fernando and Xu, Mengjia and Pantazis, Dimitrios},
	journal={IEEE Journal of Biomedical and Health Informatics},
	year={2024},
	publisher={IEEE}
}
@article{calissano2024graph,
	title={Graph alignment exploiting the spatial organization improves the similarity of brain networks},
	author={Calissano, Anna and Papadopoulo, Theodore and Pennec, Xavier and Deslauriers-Gauthier, Samuel},
	journal={Human Brain Mapping},
	volume={45},
	number={1},
	pages={e26554},
	year={2024},
	publisher={Wiley Online Library}
}
@article{wang2024graph,
	title={Graph kernel of brain networks considering functional similarity measures},
	author={Wang, Xinlei and Xin, Junchang and Wang, Zhongyang and Qu, Luxuan and Li, Jiani and Wang, Zhiqiong},
	journal={Computers in Biology and Medicine},
	pages={108148},
	year={2024},
	publisher={Elsevier}
}
@article{zhu2024spatio,
	title={Spatio-Temporal Graph Hubness Propagation Model for Dynamic Brain Network Classification},
	author={Zhu, Qi and Li, Shengrong and Meng, Xiangshui and Xu, Qiang and Zhang, Zhiqiang and Shao, Wei and Zhang, Daoqiang},
	journal={IEEE Transactions on Medical Imaging},
	year={2024},
	publisher={IEEE}
}
@article{yao2024brain,
	title={Brain-inspired GCN: Modularity-based Siamese simple graph convolutional networks},
	author={Yao, Xiao and Zhu, Huyue and Gu, Min},
	journal={Information Sciences},
	volume={657},
	pages={119971},
	year={2024},
	publisher={Elsevier}
}
@article{luo2024knowledge,
	title={Knowledge Distillation Guided Interpretable Brain Subgraph Neural Networks for Brain Disorder Exploration},
	author={Luo, Xuexiong and Wu, Jia and Yang, Jian and Chen, Hongyang and Li, Zhao and Peng, Hao and Zhou, Chuan},
	journal={IEEE Transactions on Neural Networks and Learning Systems},
	year={2024},
	publisher={IEEE}
}
@article{liu2024gut,
	title={A Gut Feeling: Biomedical Knowledge Graphs for Interrelating the Gut Microbiome and Mental Health},
	author={Liu, Ting},
	year={2024}
}
@article{romano2024alzheimer,
	title={The Alzheimer’s Knowledge Base: A Knowledge Graph for Alzheimer Disease Research},
	author={Romano, Joseph D and Truong, Van and Kumar, Rachit and Venkatesan, Mythreye and Graham, Britney E and Hao, Yun and Matsumoto, Nick and Li, Xi and Wang, Zhiping and Ritchie, Marylyn D and others},
	journal={Journal of Medical Internet Research},
	volume={26},
	pages={e46777},
	year={2024},
	publisher={JMIR Publications Toronto, Canada}
}

@article{liu2024mining,
	title={Mining literature and pathway data to explore the relations of ketamine with neurotransmitters and gut microbiota using a knowledge-graph},
	author={Liu, Ting and Feenstra, K Anton and Huang, Zhisheng and Heringa, Jaap},
	journal={Bioinformatics},
	volume={40},
	number={1},
	pages={btad771},
	year={2024},
	publisher={Oxford University Press}
}

@article{zheng2024bpi,
	title={BPI-GNN: Interpretable brain network-based psychiatric diagnosis and subtyping},
	author={Zheng, Kaizhong and Yu, Shujian and Chen, Liangjun and Dang, Lujuan and Chen, Badong},
	journal={NeuroImage},
	volume={292},
	pages={120594},
	year={2024},
	publisher={Elsevier}
}

@article{dong2024brain,
	title={Brain network classification based on dynamic graph attention information bottleneck},
	author={Dong, Changxu and Sun, Dengdi},
	journal={Computer Methods and Programs in Biomedicine},
	volume={243},
	pages={107913},
	year={2024},
	publisher={Elsevier}
}
@inproceedings{zhao2024sequential,
	title={Sequential monte carlo graph convolutional network for dynamic brain connectivity},
	author={Zhao, Fengfan and Kuruoglu, Ercan Engin},
	booktitle={ICASSP 2024-2024 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	pages={7535--7539},
	year={2024},
	organization={IEEE}
}
@article{li2024joint,
	title={Joint learning of multi-level dynamic brain networks for autism spectrum disorder diagnosis},
	author={Li, Na and Xiao, Jinjie and Mao, Ning and Cheng, Dapeng and Chen, Xiaobo and Zhao, Feng and Shi, Zhenghao},
	journal={Computers in Biology and Medicine},
	pages={108054},
	year={2024},
	publisher={Elsevier}
}
@article{campbell2022dbgsl,
	title={Dbgsl: Dynamic brain graph structure learning},
	author={Campbell, Alexander and Zippo, Antonio Giuliano and Passamonti, Luca and Toschi, Nicola and Lio, Pietro},
	journal={arXiv preprint arXiv:2209.13513},
	year={2022}
}
@article{wang2023evolving,
	title={An evolving graph convolutional network for dynamic functional brain network},
	author={Wang, Xinlei and Xin, Junchang and Wang, Zhongyang and Chen, Qi and Wang, Zhiqiong},
	journal={Applied Intelligence},
	volume={53},
	number={11},
	pages={13261--13274},
	year={2023},
	publisher={Springer}
}

@article{almohammadi2024revealing,
	title={Revealing brain connectivity: graph embeddings for EEG representation learning and comparative analysis of structural and functional connectivity},
	author={Almohammadi, Abdullah and Wang, Yu-Kai},
	journal={Frontiers in Neuroscience},
	volume={17},
	pages={1288433},
	year={2024},
	publisher={Frontiers}
}
@inproceedings{campbell2024dbgdgm,
	title={DBGDGM: Dynamic Brain Graph Deep Generative Model},
	author={Campbell, Alexander and Spasov, Simeon Emilov and Toschi, Nicola and Lio, Pietro},
	booktitle={Medical Imaging with Deep Learning},
	pages={1346--1371},
	year={2024},
	organization={PMLR}
}

@article{jiang2020hi,
	title={Hi-GCN: A hierarchical graph convolution network for graph embedding learning of brain network and brain disorders prediction},
	author={Jiang, Hao and Cao, Peng and Xu, MingYi and Yang, Jinzhu and Zaiane, Osmar},
	journal={Computers in Biology and Medicine},
	volume={127},
	pages={104096},
	year={2020},
	publisher={Elsevier}
}
@inproceedings{carboni2021network,
	title={Network embedding for brain connectivity},
	author={Carboni, Lucrezia and Achard, Sophie and Dojat, Michel},
	booktitle={2021 IEEE 18th International Symposium on Biomedical Imaging (ISBI)},
	pages={1722--1725},
	year={2021},
	organization={IEEE}
}
@inproceedings{liu2018multi,
	title={Multi-view multi-graph embedding for brain network clustering analysis},
	author={Liu, Ye and He, Lifang and Cao, Bokai and Yu, Philip and Ragin, Ann and Leow, Alex},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={32},
	number={1},
	year={2018}
}
@article{bordes2013translating,
	title={Translating embeddings for modeling multi-relational data},
	author={Bordes, Antoine and Usunier, Nicolas and Garcia-Duran, Alberto and Weston, Jason and Yakhnenko, Oksana},
	journal={Advances in neural information processing systems},
	volume={26},
	year={2013}
}
@inproceedings{wang2014knowledge,
	title={Knowledge graph embedding by translating on hyperplanes},
	author={Wang, Zhen and Zhang, Jianwen and Feng, Jianlin and Chen, Zheng},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={28},
	number={1},
	year={2014}
}
@inproceedings{lin2015learning,
	title={Learning entity and relation embeddings for knowledge graph completion},
	author={Lin, Yankai and Liu, Zhiyuan and Sun, Maosong and Liu, Yang and Zhu, Xuan},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={29},
	number={1},
	year={2015}
}
@inproceedings{jia2016locally,
	title={Locally adaptive translation for knowledge graph embedding},
	author={Jia, Yantao and Wang, Yuanzhuo and Lin, Hailun and Jin, Xiaolong and Cheng, Xueqi},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={30},
	number={1},
	year={2016}
}

@inproceedings{feng2016knowledge,
	title={Knowledge graph embedding by flexible translation},
	author={Feng, Jun and Huang, Minlie and Wang, Mingdong and Zhou, Mantong and Hao, Yu and Zhu, Xiaoyan},
	booktitle={Fifteenth International Conference on the Principles of Knowledge Representation and Reasoning},
	year={2016}
}
@inproceedings{ji2015knowledge,
	title={Knowledge graph embedding via dynamic mapping matrix},
	author={Ji, Guoliang and He, Shizhu and Xu, Liheng and Liu, Kang and Zhao, Jun},
	booktitle={Proceedings of the 53rd annual meeting of the association for computational linguistics and the 7th international joint conference on natural language processing (volume 1: Long papers)},
	pages={687--696},
	year={2015}
}
@inproceedings{fan2014transition,
	title={Transition-based knowledge graph embedding with relational mapping properties},
	author={Fan, Miao and Zhou, Qiang and Chang, Emily and Zheng, Thomas Fang},
	booktitle={Proceedings of the 28th Pacific Asia conference on language, information and computation},
	pages={328--337},
	year={2014},
	organization={Waseda University}
}
@inproceedings{ji2016knowledge,
	title={Knowledge graph completion with adaptive sparse transfer matrix},
	author={Ji, Guoliang and Liu, Kang and He, Shizhu and Zhao, Jun},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={30},
	number={1},
	year={2016}
}
@article{ebisu2019generalized,
	title={Generalized translation-based embedding of knowledge graph},
	author={Ebisu, Takuma and Ichise, Ryutaro},
	journal={IEEE Transactions on Knowledge and Data Engineering},
	volume={32},
	number={5},
	pages={941--951},
	year={2019},
	publisher={IEEE}
}
@article{xiao2015one,
	title={From one point to a manifold: Knowledge graph embedding for precise link prediction},
	author={Xiao, Han and Huang, Minlie and Zhu, Xiaoyan},
	journal={arXiv preprint arXiv:1512.04792},
	year={2015}
}
@article{balazevic2019multi,
	title={Multi-relational poincar{\'e} graph embeddings},
	author={Balazevic, Ivana and Allen, Carl and Hospedales, Timothy},
	journal={Advances in Neural Information Processing Systems},
	volume={32},
	year={2019}
}
@article{sun2019rotate,
	title={Rotate: Knowledge graph embedding by relational rotation in complex space},
	author={Sun, Zhiqing and Deng, Zhi-Hong and Nie, Jian-Yun and Tang, Jian},
	journal={arXiv preprint arXiv:1902.10197},
	year={2019}
}
@article{chao2020pairre,
	title={Pairre: Knowledge graph embeddings via paired relation vectors},
	author={Chao, Linlin and He, Jianshan and Wang, Taifeng and Chu, Wei},
	journal={arXiv preprint arXiv:2011.03798},
	year={2020}
}
@article{ji2021survey,
	title={A survey on knowledge graphs: Representation, acquisition, and applications},
	author={Ji, Shaoxiong and Pan, Shirui and Cambria, Erik and Marttinen, Pekka and Philip, S Yu},
	journal={IEEE transactions on neural networks and learning systems},
	volume={33},
	number={2},
	pages={494--514},
	year={2021},
	publisher={IEEE}
}
@inproceedings{wang2016structural,
	title={Structural deep network embedding},
	author={Wang, Daixin and Cui, Peng and Zhu, Wenwu},
	booktitle={Proceedings of the 22nd ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={1225--1234},
	year={2016}
}
@article{kipf2016variational,
	title={Variational graph auto-encoders},
	author={Kipf, Thomas N and Welling, Max},
	journal={arXiv preprint arXiv:1611.07308},
	year={2016}
}
@inproceedings{cao2016deep,
	title={Deep neural networks for learning graph representations},
	author={Cao, Shaosheng and Lu, Wei and Xu, Qiongkai},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={30},
	number={1},
	year={2016}
}
@article{scarselli2008graph,
	title={The graph neural network model},
	author={Scarselli, Franco and Gori, Marco and Tsoi, Ah Chung and Hagenbuchner, Markus and Monfardini, Gabriele},
	journal={IEEE transactions on neural networks},
	volume={20},
	number={1},
	pages={61--80},
	year={2008},
	publisher={IEEE}
}
@article{li2015gated,
	title={Gated graph sequence neural networks},
	author={Li, Yujia and Tarlow, Daniel and Brockschmidt, Marc and Zemel, Richard},
	journal={arXiv preprint arXiv:1511.05493},
	year={2015}
}
@article{gu2020implicit,
	title={Implicit graph neural networks},
	author={Gu, Fangda and Chang, Heng and Zhu, Wenwu and Sojoudi, Somayeh and El Ghaoui, Laurent},
	journal={Advances in Neural Information Processing Systems},
	volume={33},
	pages={11984--11995},
	year={2020}
}
@article{bruna2013spectral,
	title={Spectral networks and locally connected networks on graphs},
	author={Bruna, Joan and Zaremba, Wojciech and Szlam, Arthur and LeCun, Yann},
	journal={arXiv preprint arXiv:1312.6203},
	year={2013}
}
@inproceedings{wu2019simplifying,
	title={Simplifying graph convolutional networks},
	author={Wu, Felix and Souza, Amauri and Zhang, Tianyi and Fifty, Christopher and Yu, Tao and Weinberger, Kilian},
	booktitle={International conference on machine learning},
	pages={6861--6871},
	year={2019},
	organization={PMLR}
}
@inproceedings{liu2021elastic,
	title={Elastic graph neural networks},
	author={Liu, Xiaorui and Jin, Wei and Ma, Yao and Li, Yaxin and Liu, Hua and Wang, Yiqi and Yan, Ming and Tang, Jiliang},
	booktitle={International Conference on Machine Learning},
	pages={6837--6849},
	year={2021},
	organization={PMLR}
}
@article{dai2020survey,
	title={A survey on knowledge graph embedding: Approaches, applications and benchmarks},
	author={Dai, Yuanfei and Wang, Shiping and Xiong, Neal N and Guo, Wenzhong},
	journal={Electronics},
	volume={9},
	number={5},
	pages={750},
	year={2020},
	publisher={MDPI}
}
@inproceedings{liang2021semantic,
	title={A semantic filter based on relations for knowledge graph completion},
	author={Liang, Zongwei and Yang, Junan and Liu, Hui and Huang, Keju},
	booktitle={Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing},
	pages={7920--7929},
	year={2021}
}
@inproceedings{li2022house,
	title={House: Knowledge graph embedding with householder parameterization},
	author={Li, Rui and Zhao, Jianan and Li, Chaozhuo and He, Di and Wang, Yiqi and Liu, Yuming and Sun, Hao and Wang, Senzhang and Deng, Weiwei and Shen, Yanming and others},
	booktitle={International conference on machine learning},
	pages={13209--13224},
	year={2022},
	organization={PMLR}
}
@inproceedings{xiong2022ultrahyperbolic,
	title={Ultrahyperbolic knowledge graph embeddings},
	author={Xiong, Bo and Zhu, Shichao and Nayyeri, Mojtaba and Xu, Chengjin and Pan, Shirui and Zhou, Chuan and Staab, Steffen},
	booktitle={Proceedings of the 28th ACM SIGKDD Conference on Knowledge Discovery and Data Mining},
	pages={2130--2139},
	year={2022}
}
@article{zhang2022knowledge,
	title={Knowledge graph embedding by reflection transformation},
	author={Zhang, Qianjin and Wang, Ronggui and Yang, Juan and Xue, Lixia},
	journal={Knowledge-based systems},
	volume={238},
	pages={107861},
	year={2022},
	publisher={Elsevier}
}
@inproceedings{nickel2011three,
	title={A three-way model for collective learning on multi-relational data.},
	author={Nickel, Maximilian and Tresp, Volker and Kriegel, Hans-Peter and others},
	booktitle={Icml},
	volume={11},
	number={10.5555},
	pages={3104482--3104584},
	year={2011}
}
@article{yang2014embedding,
	title={Embedding entities and relations for learning and inference in knowledge bases},
	author={Yang, Bishan and Yih, Wen-tau and He, Xiaodong and Gao, Jianfeng and Deng, Li},
	journal={arXiv preprint arXiv:1412.6575},
	year={2014}
}
@inproceedings{liu2017analogical,
	title={Analogical inference for multi-relational embeddings},
	author={Liu, Hanxiao and Wu, Yuexin and Yang, Yiming},
	booktitle={International conference on machine learning},
	pages={2168--2178},
	year={2017},
	organization={PMLR}
}
@inproceedings{nickel2016holographic,
	title={Holographic embeddings of knowledge graphs},
	author={Nickel, Maximilian and Rosasco, Lorenzo and Poggio, Tomaso},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={30},
	number={1},
	year={2016}
}
@article{kazemi2018simple,
	title={Simple embedding for link prediction in knowledge graphs},
	author={Kazemi, Seyed Mehran and Poole, David},
	journal={Advances in neural information processing systems},
	volume={31},
	year={2018}
}
@article{xu2019relation,
	title={Relation embedding with dihedral group in knowledge graph},
	author={Xu, Canran and Li, Ruijiang},
	journal={arXiv preprint arXiv:1906.00687},
	year={2019}
}
@inproceedings{trouillon2016complex,
	title={Complex embeddings for simple link prediction},
	author={Trouillon, Th{\'e}o and Welbl, Johannes and Riedel, Sebastian and Gaussier, {\'E}ric and Bouchard, Guillaume},
	booktitle={International conference on machine learning},
	pages={2071--2080},
	year={2016},
	organization={PMLR}
}
@article{balavzevic2019tucker,
	title={Tucker: Tensor factorization for knowledge graph completion},
	author={Bala{\v{z}}evi{\'c}, Ivana and Allen, Carl and Hospedales, Timothy M},
	journal={arXiv preprint arXiv:1901.09590},
	year={2019}
}
@article{xu2020seek,
	title={SEEK: Segmented embedding of knowledge graphs},
	author={Xu, Wentao and Zheng, Shun and He, Liang and Shao, Bin and Yin, Jian and Liu, Tie-Yan},
	journal={arXiv preprint arXiv:2005.00856},
	year={2020}
}
@inproceedings{zhang2019interaction,
	title={Interaction embeddings for prediction and explanation in knowledge graphs},
	author={Zhang, Wen and Paudel, Bibek and Zhang, Wei and Bernstein, Abraham and Chen, Huajun},
	booktitle={Proceedings of the twelfth ACM international conference on web search and data mining},
	pages={96--104},
	year={2019}
}
@inproceedings{zhang2019interaction,
	title={Interaction embeddings for prediction and explanation in knowledge graphs},
	author={Zhang, Wen and Paudel, Bibek and Zhang, Wei and Bernstein, Abraham and Chen, Huajun},
	booktitle={Proceedings of the twelfth ACM international conference on web search and data mining},
	pages={96--104},
	year={2019}
}
@inproceedings{zhang2020autosf,
	title={AutoSF: Searching scoring functions for knowledge graph embedding},
	author={Zhang, Yongqi and Yao, Quanming and Dai, Wenyuan and Chen, Lei},
	booktitle={2020 IEEE 36th International Conference on Data Engineering (ICDE)},
	pages={433--444},
	year={2020},
	organization={IEEE}
}
@article{bordes2014semantic,
	title={A semantic matching energy function for learning with multi-relational data: Application to word-sense disambiguation},
	author={Bordes, Antoine and Glorot, Xavier and Weston, Jason and Bengio, Yoshua},
	journal={Machine learning},
	volume={94},
	pages={233--259},
	year={2014},
	publisher={Springer}
}
@article{socher2013reasoning,
	title={Reasoning with neural tensor networks for knowledge base completion},
	author={Socher, Richard and Chen, Danqi and Manning, Christopher D and Ng, Andrew},
	journal={Advances in neural information processing systems},
	volume={26},
	year={2013}
}
@inproceedings{dong2014knowledge,
	title={Knowledge vault: A web-scale approach to probabilistic knowledge fusion},
	author={Dong, Xin and Gabrilovich, Evgeniy and Heitz, Geremy and Horn, Wilko and Lao, Ni and Murphy, Kevin and Strohmann, Thomas and Sun, Shaohua and Zhang, Wei},
	booktitle={Proceedings of the 20th ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={601--610},
	year={2014}
}
@article{nguyen2017novel,
	title={A novel embedding model for knowledge base completion based on convolutional neural network},
	author={Nguyen, Dai Quoc and Nguyen, Tu Dinh and Nguyen, Dat Quoc and Phung, Dinh},
	journal={arXiv preprint arXiv:1712.02121},
	year={2017}
}
@article{liu2016probabilistic,
	title={Probabilistic reasoning via deep learning: Neural association models},
	author={Liu, Quan and Jiang, Hui and Evdokimov, Andrew and Ling, Zhen-Hua and Zhu, Xiaodan and Wei, Si and Hu, Yu},
	journal={arXiv preprint arXiv:1603.07704},
	year={2016}
}
@inproceedings{schlichtkrull2018modeling,
	title={Modeling relational data with graph convolutional networks},
	author={Schlichtkrull, Michael and Kipf, Thomas N and Bloem, Peter and Van Den Berg, Rianne and Titov, Ivan and Welling, Max},
	booktitle={The semantic web: 15th international conference, ESWC 2018, Heraklion, Crete, Greece, June 3--7, 2018, proceedings 15},
	pages={593--607},
	year={2018},
	organization={Springer}
}
@article{cai2017kbgan,
	title={Kbgan: Adversarial learning for knowledge graph embeddings},
	author={Cai, Liwei and Wang, William Yang},
	journal={arXiv preprint arXiv:1711.04071},
	year={2017}
}
@inproceedings{schlichtkrull2018modeling,
	title={Modeling relational data with graph convolutional networks},
	author={Schlichtkrull, Michael and Kipf, Thomas N and Bloem, Peter and Van Den Berg, Rianne and Titov, Ivan and Welling, Max},
	booktitle={The semantic web: 15th international conference, ESWC 2018, Heraklion, Crete, Greece, June 3--7, 2018, proceedings 15},
	pages={593--607},
	year={2018},
	organization={Springer}
}
@article{cai2017kbgan,
	title={Kbgan: Adversarial learning for knowledge graph embeddings},
	author={Cai, Liwei and Wang, William Yang},
	journal={arXiv preprint arXiv:1711.04071},
	year={2017}
}
@article{barros2021survey,
	title={A survey on embedding dynamic graphs},
	author={Barros, Claudio DT and Mendon{\c{c}}a, Matheus RF and Vieira, Alex B and Ziviani, Artur},
	journal={ACM Computing Surveys (CSUR)},
	volume={55},
	number={1},
	pages={1--37},
	year={2021},
	publisher={ACM New York, NY}
}
@article{zhu2016scalable,
	title={Scalable temporal latent space inference for link prediction in dynamic social networks},
	author={Zhu, Linhong and Guo, Dong and Yin, Junming and Ver Steeg, Greg and Galstyan, Aram},
	journal={IEEE Transactions on Knowledge and Data Engineering},
	volume={28},
	number={10},
	pages={2765--2777},
	year={2016},
	publisher={IEEE}
}
@inproceedings{li2017attributed,
	title={Attributed network embedding for learning in a dynamic environment},
	author={Li, Jundong and Dani, Harsh and Hu, Xia and Tang, Jiliang and Chang, Yi and Liu, Huan},
	booktitle={Proceedings of the 2017 ACM on Conference on Information and Knowledge Management},
	pages={387--396},
	year={2017}
}
@article{ferreira2019modeling,
	title={Modeling dynamic ideological behavior in political networks},
	author={Ferreira, Carlos Henrique Gomes and Ferreira, Fabricio Murai and de Sousa Matos, Breno and de Almeida, Jussara Marques},
	journal={The Journal of Web Science},
	volume={7},
	year={2019}
}
@inproceedings{zhang2018timers,
	title={Timers: Error-bounded svd restart on dynamic networks},
	author={Zhang, Ziwei and Cui, Peng and Pei, Jian and Wang, Xiao and Zhu, Wenwu},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={32},
	number={1},
	year={2018}
}
@inproceedings{rossi2013modeling,
	title={Modeling dynamic behavior in large evolving graphs},
	author={Rossi, Ryan A and Gallagher, Brian and Neville, Jennifer and Henderson, Keith},
	booktitle={Proceedings of the sixth ACM international conference on Web search and data mining},
	pages={667--676},
	year={2013}
}
@inproceedings{yu2017temporally,
	title={Temporally factorized network modeling for evolutionary network analysis},
	author={Yu, Wenchao and Aggarwal, Charu C and Wang, Wei},
	booktitle={Proceedings of the Tenth ACM International conference on web search and data mining},
	pages={455--464},
	year={2017}
}
@inproceedings{yu2017link,
	title={Link prediction with spatial and temporal consistency in dynamic networks.},
	author={Yu, Wenchao and Cheng, Wei and Aggarwal, Charu C and Chen, Haifeng and Wang, Wei},
	booktitle={IJCAI},
	pages={3343--3349},
	year={2017}
}
@article{yang2024dynamic,
	title={Dynamic graph representation learning with neural networks: A survey},
	author={Yang, Leshanshui and Chatelain, Cl{\'e}ment and Adam, S{\'e}bastien},
	journal={IEEE Access},
	volume={12},
	pages={43460--43484},
	year={2024},
	publisher={IEEE}
}
@article{ferreira2019modeling,
	title={Modeling dynamic ideological behavior in political networks},
	author={Ferreira, Carlos Henrique Gomes and Ferreira, Fabricio Murai and de Sousa Matos, Breno and de Almeida, Jussara Marques},
	journal={The Journal of Web Science},
	volume={7},
	year={2019}
}
@article{zhu2016scalable,
	title={Scalable temporal latent space inference for link prediction in dynamic social networks},
	author={Zhu, Linhong and Guo, Dong and Yin, Junming and Ver Steeg, Greg and Galstyan, Aram},
	journal={IEEE Transactions on Knowledge and Data Engineering},
	volume={28},
	number={10},
	pages={2765--2777},
	year={2016},
	publisher={IEEE}
}
@inproceedings{li2017attributed,
	title={Attributed network embedding for learning in a dynamic environment},
	author={Li, Jundong and Dani, Harsh and Hu, Xia and Tang, Jiliang and Chang, Yi and Liu, Huan},
	booktitle={Proceedings of the 2017 ACM on Conference on Information and Knowledge Management},
	pages={387--396},
	year={2017}
}
@inproceedings{zhang2018timers,
	title={Timers: Error-bounded svd restart on dynamic networks},
	author={Zhang, Ziwei and Cui, Peng and Pei, Jian and Wang, Xiao and Zhu, Wenwu},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={32},
	number={1},
	year={2018}
}
@inproceedings{rossi2013modeling,
	title={Modeling dynamic behavior in large evolving graphs},
	author={Rossi, Ryan A and Gallagher, Brian and Neville, Jennifer and Henderson, Keith},
	booktitle={Proceedings of the sixth ACM international conference on Web search and data mining},
	pages={667--676},
	year={2013}
}
@inproceedings{yu2017temporally,
	title={Temporally factorized network modeling for evolutionary network analysis},
	author={Yu, Wenchao and Aggarwal, Charu C and Wang, Wei},
	booktitle={Proceedings of the Tenth ACM International conference on web search and data mining},
	pages={455--464},
	year={2017}
}
@article{dunlavy2011temporal,
	title={Temporal link prediction using matrix and tensor factorizations},
	author={Dunlavy, Daniel M and Kolda, Tamara G and Acar, Evrim},
	journal={ACM Transactions on Knowledge Discovery from Data (TKDD)},
	volume={5},
	number={2},
	pages={1--27},
	year={2011},
	publisher={ACM New York, NY, USA}
}
@inproceedings{liu2020dynamic,
	title={Dynamic representation learning for large-scale attributed networks},
	author={Liu, Zhijun and Huang, Chao and Yu, Yanwei and Song, Peng and Fan, Baode and Dong, Junyu},
	booktitle={Proceedings of the 29th ACM International Conference on Information \& Knowledge Management},
	pages={1005--1014},
	year={2020}
}
@inproceedings{sharan2008temporal,
	title={Temporal-relational classifiers for prediction in evolving domains},
	author={Sharan, Umang and Neville, Jennifer},
	booktitle={2008 eighth IEEE international conference on data mining},
	pages={540--549},
	year={2008},
	organization={IEEE}
}
@inproceedings{liben2003link,
	title={The link prediction problem for social networks},
	author={Liben-Nowell, David and Kleinberg, Jon},
	booktitle={Proceedings of the twelfth international conference on Information and knowledge management},
	pages={556--559},
	year={2003}
}
@inproceedings{zhu2012hybrid,
	title={A hybrid time-series link prediction framework for large social network},
	author={Zhu, Jia and Xie, Qing and Chin, Eun Jung},
	booktitle={International Conference on Database and Expert Systems Applications},
	pages={345--359},
	year={2012},
	organization={Springer}
}
@inproceedings{mitrovic2019dyn2vec,
	title={Dyn2Vec: Exploiting dynamic behaviour using difference networks-based node embeddings for classification},
	author={Mitrovic, Sandra and De Weerdt, Jochen},
	booktitle={Proceedings of the International Conference on Data Science},
	pages={194--200},
	year={2019},
	organization={CSREA Press}
}
@article{chen2019dynamic,
	title={Dynamic network embeddings for network evolution analysis},
	author={Chen, Chuanchang and Tao, Yubo and Lin, Hai},
	journal={arXiv preprint arXiv:1906.09860},
	year={2019}
}
@inproceedings{zhou2019dynamic,
	title={Dynamic network embedding by semantic evolution},
	author={Zhou, Yujing and Liu, Weile and Pei, Yang and Wang, Lei and Zha, Daren and Fu, Tianshu},
	booktitle={2019 International Joint Conference on Neural Networks (IJCNN)},
	pages={1--8},
	year={2019},
	organization={IEEE}
}

@inproceedings{de2018combining,
	title={Combining temporal aspects of dynamic networks with node2vec for a more efficient dynamic link prediction},
	author={De Winter, Sam and Decuypere, Tim and Mitrovi{\'c}, Sandra and Baesens, Bart and De Weerdt, Jochen},
	booktitle={2018 IEEE/ACM international conference on advances in social networks analysis and mining (ASONAM)},
	pages={1234--1241},
	year={2018},
	organization={IEEE}
}
@article{singer2019node,
	title={Node embedding over temporal graphs},
	author={Singer, Uriel and Guy, Ido and Radinsky, Kira},
	journal={arXiv preprint arXiv:1903.08889},
	year={2019}
}
@inproceedings{zhou2019dynamic,
	title={Dynamic network embedding by semantic evolution},
	author={Zhou, Yujing and Liu, Weile and Pei, Yang and Wang, Lei and Zha, Daren and Fu, Tianshu},
	booktitle={2019 International Joint Conference on Neural Networks (IJCNN)},
	pages={1--8},
	year={2019},
	organization={IEEE}
}
@inproceedings{mahdavi2018dynnode2vec,
	title={dynnode2vec: Scalable dynamic network embedding},
	author={Mahdavi, Sedigheh and Khoshraftar, Shima and An, Aijun},
	booktitle={2018 IEEE international conference on big data (Big Data)},
	pages={3762--3765},
	year={2018},
	organization={IEEE}
}
@article{heidari2020evolving,
	title={Evolving network representation learning based on random walks},
	author={Heidari, Farzaneh and Papagelis, Manos},
	journal={Applied network science},
	volume={5},
	number={1},
	pages={18},
	year={2020},
	publisher={Springer}
}
@article{sajjad2019efficient,
	title={Efficient representation learning using random walks for dynamic graphs},
	author={Sajjad, Hooman Peiro and Docherty, Andrew and Tyshetskiy, Yuriy},
	journal={arXiv preprint arXiv:1901.01346},
	year={2019}
}
@inproceedings{yu2018netwalk,
	title={Netwalk: A flexible deep embedding approach for anomaly detection in dynamic networks},
	author={Yu, Wenchao and Cheng, Wei and Aggarwal, Charu C and Zhang, Kai and Chen, Haifeng and Wang, Wei},
	booktitle={Proceedings of the 24th ACM SIGKDD international conference on knowledge discovery \& data mining},
	pages={2672--2681},
	year={2018}
}
@inproceedings{bamler2017dynamic,
	title={Dynamic word embeddings},
	author={Bamler, Robert and Mandt, Stephan},
	booktitle={International conference on Machine learning},
	pages={380--389},
	year={2017},
	organization={PMLR}
}
@article{heidari2020evolving,
	title={Evolving network representation learning based on random walks},
	author={Heidari, Farzaneh and Papagelis, Manos},
	journal={Applied network science},
	volume={5},
	number={1},
	pages={18},
	year={2020},
	publisher={Springer}
}
@inproceedings{han2020explainable,
	title={Explainable subgraph reasoning for forecasting on temporal knowledge graphs},
	author={Han, Zhen and Chen, Peng and Ma, Yunpu and Tresp, Volker},
	booktitle={International conference on learning representations},
	year={2020}
}
@article{yang2021full,
	title={Full-scale information diffusion prediction with reinforced recurrent networks},
	author={Yang, Cheng and Wang, Hao and Tang, Jian and Shi, Chuan and Sun, Maosong and Cui, Ganqu and Liu, Zhiyuan},
	journal={IEEE Transactions on Neural Networks and Learning Systems},
	volume={34},
	number={5},
	pages={2271--2283},
	year={2021},
	publisher={IEEE}
}
@inproceedings{wang2017topological,
	title={Topological recurrent neural network for diffusion prediction},
	author={Wang, Jia and Zheng, Vincent W and Liu, Zemin and Chang, Kevin Chen-Chuan},
	booktitle={2017 IEEE international conference on data mining (ICDM)},
	pages={475--484},
	year={2017},
	organization={IEEE}
}
@inproceedings{wang2018attention,
	title={Attention network for information diffusion prediction},
	author={Wang, Zhitao and Chen, Chengyao and Li, Wenjie},
	booktitle={Companion Proceedings of the The Web Conference 2018},
	pages={65--66},
	year={2018}
}
@article{montella2021hyperbolic,
	title={Hyperbolic temporal knowledge graph embeddings with relational and time curvatures},
	author={Montella, Sebastien and Rojas-Barahona, Lina and Heinecke, Johannes},
	journal={arXiv preprint arXiv:2106.04311},
	year={2021}
}
@article{chami2020low,
	title={Low-dimensional hyperbolic knowledge graph embeddings},
	author={Chami, Ines and Wolf, Adva and Juan, Da-Cheng and Sala, Frederic and Ravi, Sujith and R{\'e}, Christopher},
	journal={arXiv preprint arXiv:2005.00545},
	year={2020}
}
@article{sajjad2019efficient,
	title={Efficient representation learning using random walks for dynamic graphs},
	author={Sajjad, Hooman Peiro and Docherty, Andrew and Tyshetskiy, Yuriy},
	journal={arXiv preprint arXiv:1901.01346},
	year={2019}
}
@inproceedings{yu2018netwalk,
	title={Netwalk: A flexible deep embedding approach for anomaly detection in dynamic networks},
	author={Yu, Wenchao and Cheng, Wei and Aggarwal, Charu C and Zhang, Kai and Chen, Haifeng and Wang, Wei},
	booktitle={Proceedings of the 24th ACM SIGKDD international conference on knowledge discovery \& data mining},
	pages={2672--2681},
	year={2018}
}
@inproceedings{nguyen2018continuous,
	title={Continuous-time dynamic network embeddings},
	author={Nguyen, Giang Hoang and Lee, John Boaz and Rossi, Ryan A and Ahmed, Nesreen K and Koh, Eunyee and Kim, Sungchul},
	booktitle={Companion proceedings of the the web conference 2018},
	pages={969--976},
	year={2018}
}
@article{lin2020t,
	title={T-edge: Temporal weighted multidigraph embedding for ethereum transaction network analysis},
	author={Lin, Dan and Wu, Jiajing and Yuan, Qi and Zheng, Zibin},
	journal={Frontiers in Physics},
	volume={8},
	pages={204},
	year={2020},
	publisher={Frontiers Media SA}
}
@article{sato2019dyane,
	title={Dyane: dynamics-aware node embedding for temporal networks},
	author={Sato, Koya and Oka, Mizuki and Barrat, Alain and Cattuto, Ciro},
	journal={arXiv preprint arXiv:1909.05976},
	year={2019}
}
@inproceedings{pandhre2018stwalk,
	title={Stwalk: learning trajectory representations in temporal graphs},
	author={Pandhre, Supriya and Mittal, Himangi and Gupta, Manish and Balasubramanian, Vineeth N},
	booktitle={Proceedings of the ACM India joint international conference on data science and management of data},
	pages={210--219},
	year={2018}
}

@inproceedings{khoshraftar2019dynamic,
	title={Dynamic graph embedding via lstm history tracking},
	author={Khoshraftar, Shima and Mahdavi, Sedigheh and An, Aijun and Hu, Yonggang and Liu, Junfeng},
	booktitle={2019 IEEE international conference on data science and advanced analytics (DSAA)},
	pages={119--127},
	year={2019},
	organization={IEEE}
}
@article{beres2019node,
	title={Node embeddings in dynamic graphs},
	author={B{\'e}res, Ferenc and Kelen, Domokos M and P{\'a}lovics, R{\'o}bert and Bencz{\'u}r, Andr{\'a}s A},
	journal={Applied Network Science},
	volume={4},
	number={1},
	pages={64},
	year={2019},
	publisher={Springer}
}
@inproceedings{liu2019towards,
	title={Towards explainable representation of time-evolving graphs via spatial-temporal graph attention networks},
	author={Liu, Zhining and Zhou, Dawei and He, Jingrui},
	booktitle={Proceedings of the 28th ACM international conference on information and knowledge management},
	pages={2137--2140},
	year={2019}
}
@article{yin2019dhne,
	title={DHNE: Network representation learning method for dynamic heterogeneous networks},
	author={Yin, Ying and Ji, Li-Xin and Zhang, Jian-Peng and Pei, Yu-Long},
	journal={IEEE Access},
	volume={7},
	pages={134782--134792},
	year={2019},
	publisher={IEEE}
}
@inproceedings{liu2019real,
	title={Real-time streaming graph embedding through local actions},
	author={Liu, Xi and Hsieh, Ping-Chun and Duffield, Nick and Chen, Rui and Xie, Muhe and Wen, Xidao},
	booktitle={Companion proceedings of the 2019 world wide web conference},
	pages={285--293},
	year={2019}
}
@article{yao2016link,
	title={Link prediction based on common-neighbors for dynamic social network},
	author={Yao, Lin and Wang, Luning and Pan, Lv and Yao, Kai},
	journal={Procedia Computer Science},
	volume={83},
	pages={82--89},
	year={2016},
	publisher={Elsevier}
}
@article{acar2008unsupervised,
	title={Unsupervised multiway data analysis: A literature survey},
	author={Acar, Evrim and Yener, B{\"u}lent},
	journal={IEEE transactions on knowledge and data engineering},
	volume={21},
	number={1},
	pages={6--20},
	year={2008},
	publisher={IEEE}
}
@inproceedings{fang2015personalized,
	title={Personalized tag recommendation through nonlinear tensor factorization using gaussian kernel},
	author={Fang, Xiaomin and Pan, Rong and Cao, Guoxiang and He, Xiuqiang and Dai, Wenyuan},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={29},
	number={1},
	year={2015}
}
@inproceedings{beaini2021directional,
	title={Directional graph networks},
	author={Beaini, Dominique and Passaro, Saro and L{\'e}tourneau, Vincent and Hamilton, Will and Corso, Gabriele and Li{\`o}, Pietro},
	booktitle={International Conference on Machine Learning},
	pages={748--758},
	year={2021},
	organization={PMLR}
}
@article{hamilton2017inductive,
	title={Inductive representation learning on large graphs},
	author={Hamilton, Will and Ying, Zhitao and Leskovec, Jure},
	journal={Advances in neural information processing systems},
	volume={30},
	year={2017}
}
@article{velickovic2017graph,
	title={Graph attention networks},
	author={Velickovic, Petar and Cucurull, Guillem and Casanova, Arantxa and Romero, Adriana and Lio, Pietro and Bengio, Yoshua and others},
	journal={stat},
	volume={1050},
	number={20},
	pages={10--48550},
	year={2017}
}
@inproceedings{gilmer2017neural,
	title={Neural message passing for quantum chemistry},
	author={Gilmer, Justin and Schoenholz, Samuel S and Riley, Patrick F and Vinyals, Oriol and Dahl, George E},
	booktitle={International conference on machine learning},
	pages={1263--1272},
	year={2017},
	organization={PMLR}
}
@article{pote2024survey,
	title={Survey on Embedding Models for Knowledge Graph and its Applications},
	author={Pote, Manita},
	journal={arXiv preprint arXiv:2404.09167},
	year={2024}
}
@inproceedings{perozzi2014deepwalk,
	title={Deepwalk: Online learning of social representations},
	author={Perozzi, Bryan and Al-Rfou, Rami and Skiena, Steven},
	booktitle={Proceedings of the 20th ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={701--710},
	year={2014}
}
@inproceedings{grover2016node2vec,
	title={node2vec: Scalable feature learning for networks},
	author={Grover, Aditya and Leskovec, Jure},
	booktitle={Proceedings of the 22nd ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={855--864},
	year={2016}
}
@inproceedings{zhang2017user,
	title={User profile preserving social network embedding},
	author={Zhang, Daokun and Yin, Jie and Zhu, Xingquan and Zhang, Chengqi},
	booktitle={IJCAI International Joint Conference on Artificial Intelligence},
	year={2017}
}
@inproceedings{yang2016revisiting,
	title={Revisiting semi-supervised learning with graph embeddings},
	author={Yang, Zhilin and Cohen, William and Salakhudinov, Ruslan},
	booktitle={International conference on machine learning},
	pages={40--48},
	year={2016},
	organization={PMLR}
}
@misc{yanardag2015deep,
	title={Deep graph kernels In: ACM SIGKDD International Conference on Knowledge Discovery and Data Mining, 1365--1374},
	author={Yanardag, P and SVN, Vishwanathan},
	year={2015}
}
@inproceedings{shervashidze2009efficient,
	title={Efficient graphlet kernels for large graph comparison},
	author={Shervashidze, Nino and Vishwanathan, SVN and Petri, Tobias and Mehlhorn, Kurt and Borgwardt, Karsten},
	booktitle={Artificial intelligence and statistics},
	pages={488--495},
	year={2009},
	organization={PMLR}
}
@inproceedings{dong2017metapath2vec,
	title={metapath2vec: Scalable representation learning for heterogeneous networks},
	author={Dong, Yuxiao and Chawla, Nitesh V and Swami, Ananthram},
	booktitle={Proceedings of the 23rd ACM SIGKDD international conference on knowledge discovery and data mining},
	pages={135--144},
	year={2017}
}
@inproceedings{liu2017semantic,
	title={Semantic proximity search on heterogeneous graph by proximity embedding},
	author={Liu, Zemin and Zheng, Vincent W and Zhao, Zhou and Zhu, Fanwei and Chang, Kevin Chen-Chuan and Wu, Minghui and Ying, Jing},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={31},
	number={1},
	year={2017}
}
@article{pimentel2017unsupervised,
	title={Unsupervised and scalable algorithm for learning node representations},
	author={Pimentel, Tiago and Veloso, Adriano and Ziviani, Nivio},
	year={2017}
}
@inproceedings{fang2016community,
	title={Community-based question answering via heterogeneous social network learning},
	author={Fang, Hanyin and Wu, Fei and Zhao, Zhou and Duan, Xinyu and Zhuang, Yueting and Ester, Martin},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={30},
	number={1},
	year={2016}
}
@inproceedings{zhao2016expert,
	title={Expert finding for community-based question answering via ranking metric network learning.},
	author={Zhao, Zhou and Yang, Qifan and Cai, Deng and He, Xiaofei and Zhuang, Yueting},
	booktitle={Ijcai},
	volume={16},
	pages={3000--3006},
	year={2016}
}
@article{wu2015learning,
	title={Learning of multimodal representations with random walks on the click graph},
	author={Wu, Fei and Lu, Xinyan and Song, Jun and Yan, Shuicheng and Zhang, Zhongfei Mark and Rui, Yong and Zhuang, Yueting},
	journal={IEEE Transactions on Image Processing},
	volume={25},
	number={2},
	pages={630--642},
	year={2015},
	publisher={IEEE}
}
@inproceedings{li2017deepcas,
	title={Deepcas: An end-to-end predictor of information cascades},
	author={Li, Cheng and Ma, Jiaqi and Guo, Xiaoxiao and Mei, Qiaozhu},
	booktitle={Proceedings of the 26th international conference on World Wide Web},
	pages={577--586},
	year={2017}
}
@article{xu2021understanding,
	title={Understanding graph embedding methods and their applications},
	author={Xu, Mengjia},
	journal={SIAM Review},
	volume={63},
	number={4},
	pages={825--853},
	year={2021},
	publisher={SIAM}
}

@article{hofmann1994multidimensional,
	title={Multidimensional scaling and data clustering},
	author={Hofmann, Thomas and Buhmann, Joachim},
	journal={Advances in neural information processing systems},
	volume={7},
	year={1994}
}
@article{torricelli2020weg2vec,
	title={weg2vec: Event embedding for temporal networks},
	author={Torricelli, Maddalena and Karsai, M{\'a}rton and Gauvin, Laetitia},
	journal={Scientific reports},
	volume={10},
	number={1},
	pages={7164},
	year={2020},
	publisher={Nature Publishing Group UK London}
}

@article{balasubramanian2002isomap,
	title={The isomap algorithm and topological stability},
	author={Balasubramanian, Mukund and Schwartz, Eric L},
	journal={Science},
	volume={295},
	number={5552},
	pages={7--7},
	year={2002},
	publisher={American Association for the Advancement of Science}
}
@article{anderson1985eigenvalues,
	title={Eigenvalues of the Laplacian of a graph},
	author={Anderson Jr, William N and Morley, Thomas D},
	journal={Linear and multilinear algebra},
	volume={18},
	number={2},
	pages={141--145},
	year={1985},
	publisher={Taylor \& Francis}
}
@article{he2003locality,
	title={Locality preserving projections},
	author={He, Xiaofei and Niyogi, Partha},
	journal={Advances in neural information processing systems},
	volume={16},
	year={2003}
}
@article{jiang2016dimensionality,
	title={Dimensionality reduction on anchorgraph with an efficient locality preserving projection},
	author={Jiang, Rui and Fu, Weijie and Wen, Li and Hao, Shijie and Hong, Richang},
	journal={Neurocomputing},
	volume={187},
	pages={109--118},
	year={2016},
	publisher={Elsevier}
}
@inproceedings{yang2010local,
	title={Local and global regressive mapping for manifold learning with out-of-sample extrapolation},
	author={Yang, Yi and Nie, Feiping and Xiang, Shiming and Zhuang, Yueting and Wang, Wenhua},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={24},
	number={1},
	pages={649--654},
	year={2010}
}
@inproceedings{lin2005semantic,
	title={Semantic manifold learning for image retrieval},
	author={Lin, Yen-Yu and Liu, Tyng-Luh and Chen, Hwann-Tzong},
	booktitle={Proceedings of the 13th annual ACM international conference on Multimedia},
	pages={249--258},
	year={2005}
}
@inproceedings{sun2008hypergraph,
	title={Hypergraph spectral learning for multi-label classification},
	author={Sun, Liang and Ji, Shuiwang and Ye, Jieping},
	booktitle={Proceedings of the 14th ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={668--676},
	year={2008}
}
@inproceedings{weinberger2004learning,
	title={Learning a kernel matrix for nonlinear dimensionality reduction},
	author={Weinberger, Kilian Q and Sha, Fei and Saul, Lawrence K},
	booktitle={Proceedings of the twenty-first international conference on Machine learning},
	pages={106},
	year={2004}
}
@inproceedings{gong2014signed,
	title={Signed laplacian embedding for supervised dimension reduction},
	author={Gong, Chen and Tao, Dacheng and Yang, Jie and Fu, Keren},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={28},
	number={1},
	year={2014}
}
@inproceedings{han2016partially,
	title={Partially Supervised Graph Embedding for Positive Unlabelled Feature Selection.},
	author={Han, Yufei and Shen, Yun},
	booktitle={IJCAI},
	pages={1548--1554},
	year={2016}
}
@article{yin2015laplacian,
	title={Laplacian regularized low-rank representation and its applications},
	author={Yin, Ming and Gao, Junbin and Lin, Zhouchen},
	journal={IEEE transactions on pattern analysis and machine intelligence},
	volume={38},
	number={3},
	pages={504--517},
	year={2015},
	publisher={IEEE}
}
@inproceedings{tang2016capped,
	title={Capped lp-norm graph embedding for photo clustering},
	author={Tang, Mengfan and Nie, Feiping and Jain, Ramesh},
	booktitle={Proceedings of the 24th ACM international conference on Multimedia},
	pages={431--435},
	year={2016}
}
@article{allab2016semi,
	title={A semi-NMF-PCA unified framework for data clustering},
	author={Allab, Kais and Labiod, Lazhar and Nadif, Mohamed},
	journal={IEEE Transactions on Knowledge and Data Engineering},
	volume={29},
	number={1},
	pages={2--16},
	year={2016},
	publisher={IEEE}
}
@inproceedings{nikolentzos2017matching,
	title={Matching node embeddings for graph similarity},
	author={Nikolentzos, Giannis and Meladianos, Polykarpos and Vazirgiannis, Michalis},
	booktitle={Proceedings of the AAAI conference on Artificial Intelligence},
	volume={31},
	number={1},
	year={2017}
}
@inproceedings{shaw2009structure,
	title={Structure preserving embedding},
	author={Shaw, Blake and Jebara, Tony},
	booktitle={Proceedings of the 26th annual international conference on machine learning},
	pages={937--944},
	year={2009}
}
@inproceedings{ou2016asymmetric,
	title={Asymmetric transitivity preserving graph embedding},
	author={Ou, Mingdong and Cui, Peng and Pei, Jian and Zhang, Ziwei and Zhu, Wenwu},
	booktitle={Proceedings of the 22nd ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={1105--1114},
	year={2016}
}
@inproceedings{cao2015grarep,
	title={Grarep: Learning graph representations with global structural information},
	author={Cao, Shaosheng and Lu, Wei and Xu, Qiongkai},
	booktitle={Proceedings of the 24th ACM international on conference on information and knowledge management},
	pages={891--900},
	year={2015}
}
@inproceedings{zhao2015representation,
	title={Representation Learning for Measuring Entity Relatedness with Rich Information.},
	author={Zhao, Yu and Liu, Zhiyuan and Sun, Maosong},
	booktitle={IJCAI},
	pages={1412--1418},
	year={2015}
}
@inproceedings{yang2015network,
	title={Network representation learning with rich text information.},
	author={Yang, Cheng and Liu, Zhiyuan and Zhao, Deli and Sun, Maosong and Chang, Edward Y},
	booktitle={IJCAI},
	volume={2015},
	pages={2111--2117},
	year={2015}
}
@inproceedings{ahmed2013distributed,
	title={Distributed large-scale natural graph factorization},
	author={Ahmed, Amr and Shervashidze, Nino and Narayanamurthy, Shravan and Josifovski, Vanja and Smola, Alexander J},
	booktitle={Proceedings of the 22nd international conference on World Wide Web},
	pages={37--48},
	year={2013}
}
@inproceedings{tu2016max,
	title={Max-margin deepwalk: Discriminative learning of network representation.},
	author={Tu, Cunchao and Zhang, Weicheng and Liu, Zhiyuan and Sun, Maosong and others},
	booktitle={IJCAI},
	volume={2016},
	pages={3889--3895},
	year={2016}
}
@inproceedings{zhang2016homophily,
	title={Homophily, structure, and content augmented network representation learning},
	author={Zhang, Daokun and Yin, Jie and Zhu, Xingquan and Zhang, Chengqi},
	booktitle={2016 IEEE 16th international conference on data mining (ICDM)},
	pages={609--618},
	year={2016},
	organization={IEEE}
}
@inproceedings{shaw2007minimum,
	title={Minimum volume embedding},
	author={Shaw, Blake and Jebara, Tony},
	booktitle={Artificial Intelligence and Statistics},
	pages={460--467},
	year={2007},
	organization={PMLR}
}
@inproceedings{wang2017community,
	title={Community preserving network embedding},
	author={Wang, Xiao and Cui, Peng and Wang, Jing and Pei, Jian and Zhu, Wenwu and Yang, Shiqiang},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={31},
	number={1},
	year={2017}
}
@inproceedings{nie2017unsupervised,
	title={Unsupervised large graph embedding},
	author={Nie, Feiping and Zhu, Wei and Li, Xuelong},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={31},
	number={1},
	year={2017}
}
@article{roweis2000nonlinear,
	title={Nonlinear dimensionality reduction by locally linear embedding},
	author={Roweis, Sam T and Saul, Lawrence K},
	journal={science},
	volume={290},
	number={5500},
	pages={2323--2326},
	year={2000},
	publisher={American Association for the Advancement of Science}
}
@inproceedings{wang2016structural,
	title={Structural deep network embedding},
	author={Wang, Daixin and Cui, Peng and Zhu, Wenwu},
	booktitle={Proceedings of the 22nd ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={1225--1234},
	year={2016}
}
@inproceedings{cao2016deep,
	title={Deep neural networks for learning graph representations},
	author={Cao, Shaosheng and Lu, Wei and Xu, Qiongkai},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={30},
	number={1},
	year={2016}
}
@inproceedings{tian2014learning,
	title={Learning deep representations for graph clustering},
	author={Tian, Fei and Gao, Bin and Cui, Qing and Chen, Enhong and Liu, Tie-Yan},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={28},
	number={1},
	year={2014}
}
@inproceedings{niepert2016learning,
	title={Learning convolutional neural networks for graphs},
	author={Niepert, Mathias and Ahmed, Mohamed and Kutzkov, Konstantin},
	booktitle={International conference on machine learning},
	pages={2014--2023},
	year={2016},
	organization={PMLR}
}
@article{bruna2013spectral,
	title={Spectral networks and locally connected networks on graphs},
	author={Bruna, Joan and Zaremba, Wojciech and Szlam, Arthur and LeCun, Yann},
	journal={arXiv preprint arXiv:1312.6203},
	year={2013}
}
@article{henaff2015deep,
	title={Deep convolutional networks on graph-structured data},
	author={Henaff, Mikael and Bruna, Joan and LeCun, Yann},
	journal={arXiv preprint arXiv:1506.05163},
	year={2015}
}
@inproceedings{monti2017geometric,
	title={Geometric deep learning on graphs and manifolds using mixture model cnns},
	author={Monti, Federico and Boscaini, Davide and Masci, Jonathan and Rodola, Emanuele and Svoboda, Jan and Bronstein, Michael M},
	booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
	pages={5115--5124},
	year={2017}
}
@article{defferrard2016convolutional,
	title={Convolutional neural networks on graphs with fast localized spectral filtering},
	author={Defferrard, Micha{\"e}l and Bresson, Xavier and Vandergheynst, Pierre},
	journal={Advances in neural information processing systems},
	volume={29},
	year={2016}
}
@article{kipf2016semi,
	title={Semi-supervised classification with graph convolutional networks},
	author={Kipf, Thomas N and Welling, Max},
	journal={arXiv preprint arXiv:1609.02907},
	year={2016}
}
@article{scarselli2008graph,
	title={The graph neural network model},
	author={Scarselli, Franco and Gori, Marco and Tsoi, Ah Chung and Hagenbuchner, Markus and Monfardini, Gabriele},
	journal={IEEE transactions on neural networks},
	volume={20},
	number={1},
	pages={61--80},
	year={2008},
	publisher={IEEE}
}
@article{duvenaud2015convolutional,
	title={Convolutional networks on graphs for learning molecular fingerprints},
	author={Duvenaud, David K and Maclaurin, Dougal and Iparraguirre, Jorge and Bombarell, Rafael and Hirzel, Timothy and Aspuru-Guzik, Al{\'a}n and Adams, Ryan P},
	journal={Advances in neural information processing systems},
	volume={28},
	year={2015}
}
@article{li2015gated,
	title={Gated graph sequence neural networks},
	author={Li, Yujia and Tarlow, Daniel and Brockschmidt, Marc and Zemel, Richard},
	journal={arXiv preprint arXiv:1511.05493},
	year={2015}
}
@inproceedings{khasanova2017graph,
	title={Graph-based isometry invariant representation learning},
	author={Khasanova, Renata and Frossard, Pascal},
	booktitle={International conference on machine learning},
	pages={1847--1856},
	year={2017},
	organization={PMLR}
}
@inproceedings{chang2015heterogeneous,
	title={Heterogeneous network embedding via deep architectures},
	author={Chang, Shiyu and Han, Wei and Tang, Jiliang and Qi, Guo-Jun and Aggarwal, Charu C and Huang, Thomas S},
	booktitle={Proceedings of the 21th ACM SIGKDD international conference on knowledge discovery and data mining},
	pages={119--128},
	year={2015}
}
@inproceedings{geng2015learning,
	title={Learning image and user features for recommendation in social networks},
	author={Geng, Xue and Zhang, Hanwang and Bian, Jingwen and Chua, Tat-Seng},
	booktitle={Proceedings of the IEEE international conference on computer vision},
	pages={4274--4282},
	year={2015}
}
@inproceedings{shi2017proje,
	title={Proje: Embedding projection for knowledge graph completion},
	author={Shi, Baoxu and Weninger, Tim},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={31},
	number={1},
	year={2017}
}
@article{zhang2016learning,
	title={Learning from collective intelligence: Feature learning using social images and tags},
	author={Zhang, Hanwang and Shang, Xindi and Luan, Huanbo and Wang, Meng and Chua, Tat-Seng},
	journal={ACM transactions on multimedia computing, communications, and applications (TOMM)},
	volume={13},
	number={1},
	pages={1--23},
	year={2016},
	publisher={ACM New York, NY, USA}
}
@article{yang2015multi,
	title={Multi-modal bayesian embeddings for learning social knowledge graphs},
	author={Yang, Zhilin and Tang, Jie and Cohen, William},
	journal={arXiv preprint arXiv:1508.00715},
	year={2015}
}
@inproceedings{jin2016predicting,
	title={Predicting user's multi-interests with network embedding in health-related topics},
	author={Jin, Zhipeng and Liu, Ruoran and Li, Qiudan and Zeng, Daniel D and Zhan, YongCheng and Wang, Lei},
	booktitle={2016 International joint conference on neural networks (IJCNN)},
	pages={2568--2575},
	year={2016},
	organization={IEEE}
}
@inproceedings{nickel2011three,
	title={A three-way model for collective learning on multi-relational data.},
	author={Nickel, Maximilian and Tresp, Volker and Kriegel, Hans-Peter and others},
	booktitle={Icml},
	volume={11},
	number={10.5555},
	pages={3104482--3104584},
	year={2011}
}
@inproceedings{li2016discriminative,
	title={Discriminative deep random walk for network classification},
	author={Li, Juzheng and Zhu, Jun and Zhang, Bo},
	booktitle={Proceedings of the 54th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
	pages={1004--1013},
	year={2016}
}
@inproceedings{pan2016tri,
	title={Tri-party deep network representation},
	author={Pan, Shirui and Wu, Jia and Zhu, Xingquan and Zhang, Chengqi and Wang, Yang},
	booktitle={International Joint Conference on Artificial Intelligence 2016},
	pages={1895--1901},
	year={2016},
	organization={Association for the Advancement of Artificial Intelligence (AAAI)}
}
@inproceedings{pang2017flexible,
	title={Flexible Orthogonal Neighborhood Preserving Embedding.},
	author={Pang, Tianji and Nie, Feiping and Han, Junwei},
	booktitle={IJCAI},
	volume={361},
	pages={2592--2598},
	year={2017}
}
@article{goyal2018graph,
	title={Graph embedding techniques, applications, and performance: A survey},
	author={Goyal, Palash and Ferrara, Emilio},
	journal={Knowledge-Based Systems},
	volume={151},
	pages={78--94},
	year={2018},
	publisher={Elsevier}
}
@article{balasubramanian2002isomap,
	title={The isomap algorithm and topological stability},
	author={Balasubramanian, Mukund and Schwartz, Eric L},
	journal={Science},
	volume={295},
	number={5552},
	pages={7--7},
	year={2002},
	publisher={American Association for the Advancement of Science}
}
@article{he2003locality,
	title={Locality preserving projections},
	author={He, Xiaofei and Niyogi, Partha},
	journal={Advances in neural information processing systems},
	volume={16},
	year={2003}
}
@article{jiang2016dimensionality,
	title={Dimensionality reduction on anchorgraph with an efficient locality preserving projection},
	author={Jiang, Rui and Fu, Weijie and Wen, Li and Hao, Shijie and Hong, Richang},
	journal={Neurocomputing},
	volume={187},
	pages={109--118},
	year={2016},
	publisher={Elsevier}
}
@inproceedings{yang2010local,
	title={Local and global regressive mapping for manifold learning with out-of-sample extrapolation},
	author={Yang, Yi and Nie, Feiping and Xiang, Shiming and Zhuang, Yueting and Wang, Wenhua},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={24},
	number={1},
	pages={649--654},
	year={2010}
}
@article{xiang2008nonlinear,
	title={Nonlinear dimensionality reduction with local spline embedding},
	author={Xiang, Shiming and Nie, Feiping and Zhang, Changshui and Zhang, Chunxia},
	journal={IEEE Transactions on Knowledge and Data Engineering},
	volume={21},
	number={9},
	pages={1285--1298},
	year={2008},
	publisher={IEEE}
}
@inproceedings{cai2007spectral,
	title={Spectral regression: A unified subspace learning framework for content-based image retrieval},
	author={Cai, Deng and He, Xiaofei and Han, Jiawei},
	booktitle={Proceedings of the 15th ACM international conference on Multimedia},
	pages={403--412},
	year={2007}
}
@inproceedings{lin2005semantic,
	title={Semantic manifold learning for image retrieval},
	author={Lin, Yen-Yu and Liu, Tyng-Luh and Chen, Hwann-Tzong},
	booktitle={Proceedings of the 13th annual ACM international conference on Multimedia},
	pages={249--258},
	year={2005}
}
@article{xia2021graph,
	title={Graph learning: A survey},
	author={Xia, Feng and Sun, Ke and Yu, Shuo and Aziz, Abdul and Wan, Liangtian and Pan, Shirui and Liu, Huan},
	journal={IEEE Transactions on Artificial Intelligence},
	volume={2},
	number={2},
	pages={109--127},
	year={2021},
	publisher={IEEE}
}

@article{vandenberghe1996semidefinite,
	title={Semidefinite programming},
	author={Vandenberghe, Lieven and Boyd, Stephen},
	journal={SIAM review},
	volume={38},
	number={1},
	pages={49--95},
	year={1996},
	publisher={SIAM}
}
@inproceedings{cao2015grarep,
	title={Grarep: Learning graph representations with global structural information},
	author={Cao, Shaosheng and Lu, Wei and Xu, Qiongkai},
	booktitle={Proceedings of the 24th ACM international on conference on information and knowledge management},
	pages={891--900},
	year={2015}
}
@incollection{golub1971singular,
	title={Singular value decomposition and least squares solutions},
	author={Golub, Gene H and Reinsch, Christian},
	booktitle={Handbook for Automatic Computation: Volume II: Linear Algebra},
	pages={134--151},
	year={1971},
	publisher={Springer}
}
@inproceedings{ahmed2013distributed,
	title={Distributed large-scale natural graph factorization},
	author={Ahmed, Amr and Shervashidze, Nino and Narayanamurthy, Shravan and Josifovski, Vanja and Smola, Alexander J},
	booktitle={Proceedings of the 22nd international conference on World Wide Web},
	pages={37--48},
	year={2013}
}
@inproceedings{yang2015network,
	title={Network representation learning with rich text information.},
	author={Yang, Cheng and Liu, Zhiyuan and Zhao, Deli and Sun, Maosong and Chang, Edward Y},
	booktitle={IJCAI},
	volume={2015},
	pages={2111--2117},
	year={2015}
}
@inproceedings{ou2016asymmetric,
	title={Asymmetric transitivity preserving graph embedding},
	author={Ou, Mingdong and Cui, Peng and Pei, Jian and Zhang, Ziwei and Zhu, Wenwu},
	booktitle={Proceedings of the 22nd ACM SIGKDD international conference on Knowledge discovery and data mining},
	pages={1105--1114},
	year={2016}
}
@inproceedings{sun2019atp,
	title={Atp: Directed graph embedding with asymmetric transitivity preservation},
	author={Sun, Jiankai and Bandyopadhyay, Bortik and Bashizade, Armin and Liang, Jiongqian and Sadayappan, P and Parthasarathy, Srinivasan},
	booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
	volume={33},
	number={01},
	pages={265--272},
	year={2019}
}
@inproceedings{cucuringu2020hermitian,
	title={Hermitian matrices for clustering directed graphs: insights and applications},
	author={Cucuringu, Mihai and Li, Huan and Sun, He and Zanetti, Luca},
	booktitle={International Conference on Artificial Intelligence and Statistics},
	pages={983--992},
	year={2020},
	organization={PMLR}
}
@inproceedings{he2022digrac,
	title={DIGRAC: digraph clustering based on flow imbalance},
	author={He, Yixuan and Reinert, Gesine and Cucuringu, Mihai},
	booktitle={Learning on Graphs Conference},
	pages={21--1},
	year={2022},
	organization={PMLR}
}
@inproceedings{monti2018motifnet,
	title={Motifnet: a motif-based graph convolutional network for directed graphs},
	author={Monti, Federico and Otness, Karl and Bronstein, Michael M},
	booktitle={2018 IEEE data science workshop (DSW)},
	pages={225--228},
	year={2018},
	organization={IEEE}
}
@article{tong2020directed,
	title={Directed graph convolutional network},
	author={Tong, Zekun and Liang, Yuxuan and Sun, Changsheng and Rosenblum, David S and Lim, Andrew},
	journal={arXiv preprint arXiv:2004.13970},
	year={2020}
}
@inproceedings{shi2019skeleton,
	title={Skeleton-based action recognition with directed graph neural networks},
	author={Shi, Lei and Zhang, Yifan and Cheng, Jian and Lu, Hanqing},
	booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
	pages={7912--7921},
	year={2019}
}
@article{fu2020deep,
	title={Deep residual split directed graph convolutional neural networks for action recognition},
	author={Fu, Bo and Fu, Shilin and Wang, Liyan and Dong, Yuhan and Ren, Yonggong},
	journal={IEEE MultiMedia},
	volume={27},
	number={4},
	pages={9--17},
	year={2020},
	publisher={IEEE}
}
@article{zhang2021magnet,
	title={Magnet: A magnetic neural network for directed graphs},
	author={Zhang, Xitong and Brugnone, Nathan and Perlmutter, Michael and Hirn, Matthew},
	journal={arXiv preprint arXiv:2102.11391},
	year={2021}
}
@article{thost2021directed,
	title={Directed acyclic graph neural networks},
	author={Thost, Veronika and Chen, Jie},
	journal={arXiv preprint arXiv:2101.07965},
	year={2021}
}
@article{wang2020multi,
	title={Multi-hop attention graph neural network},
	author={Wang, Guangtao and Ying, Rex and Huang, Jing and Leskovec, Jure},
	journal={arXiv preprint arXiv:2009.14332},
	year={2020}
}
@inproceedings{kollias2022directed,
	title={Directed graph auto-encoders},
	author={Kollias, Georgios and Kalantzis, Vasileios and Id{\'e}, Tsuyoshi and Lozano, Aur{\'e}lie and Abe, Naoki},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={36},
	number={7},
	pages={7211--7219},
	year={2022}
}
@article{tong2020digraph,
	title={Digraph inception convolutional networks},
	author={Tong, Zekun and Liang, Yuxuan and Sun, Changsheng and Li, Xinke and Rosenblum, David and Lim, Andrew},
	journal={Advances in neural information processing systems},
	volume={33},
	pages={17907--17918},
	year={2020}
}
@inproceedings{zhou2017scalable,
	title={Scalable graph embedding for asymmetric proximity},
	author={Zhou, Chang and Liu, Yuqiong and Liu, Xiaofei and Liu, Zhongyi and Gao, Jun},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={31},
	number={1},
	year={2017}
}
@inproceedings{khosla2020node,
	title={Node representation learning for directed graphs},
	author={Khosla, Megha and Leonhardt, Jurek and Nejdl, Wolfgang and Anand, Avishek},
	booktitle={Machine Learning and Knowledge Discovery in Databases: European Conference, ECML PKDD 2019, W{\"u}rzburg, Germany, September 16--20, 2019, Proceedings, Part I},
	pages={395--411},
	year={2020},
	organization={Springer}
}
@article{liu2023collaborative,
	title={Collaborative bi-aggregation for directed graph embedding},
	author={Liu, Linsong and Chen, Ke-Jia and Liu, Zheng},
	journal={Neural Networks},
	volume={164},
	pages={707--718},
	year={2023},
	publisher={Elsevier}
}
@inproceedings{zhu2021adversarial,
	title={Adversarial directed graph embedding},
	author={Zhu, Shijie and Li, Jianxin and Peng, Hao and Wang, Senzhang and He, Lifang},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={35},
	number={5},
	pages={4741--4748},
	year={2021}
}
@article{liu2023collaborative,
	title={Collaborative bi-aggregation for directed graph embedding},
	author={Liu, Linsong and Chen, Ke-Jia and Liu, Zheng},
	journal={Neural Networks},
	volume={164},
	pages={707--718},
	year={2023},
	publisher={Elsevier}
}

@article{wangdirected,
	title={Directed Graph Transformers},
	author={Wang, Qitong and Kollias, Georgios and Kalantzis, Vasileios and Abe, Naoki and Zaki, Mohammed J}
}
@inproceedings{cao2015grarep,
	title={Grarep: Learning graph representations with global structural information},
	author={Cao, Shaosheng and Lu, Wei and Xu, Qiongkai},
	booktitle={Proceedings of the 24th ACM international on conference on information and knowledge management},
	pages={891--900},
	year={2015}
}
@article{ma2019spectral,
	title={Spectral-based graph convolutional network for directed graphs},
	author={Ma, Yi and Hao, Jianye and Yang, Yaodong and Li, Han and Jin, Junqi and Chen, Guangyong},
	journal={arXiv preprint arXiv:1907.08990},
	year={2019}
}
@article{ju2024comprehensive,
	title={A comprehensive survey on deep graph representation learning},
	author={Ju, Wei and Fang, Zheng and Gu, Yiyang and Liu, Zequn and Long, Qingqing and Qiao, Ziyue and Qin, Yifang and Shen, Jianhao and Sun, Fang and Xiao, Zhiping and others},
	journal={Neural Networks},
	pages={106207},
	year={2024},
	publisher={Elsevier}
}
@article{lin2021learning,
	title={Learning dynamic graph embeddings for accurate detection of cognitive state changes in functional brain networks},
	author={Lin, Yi and Yang, Defu and Hou, Jia and Yan, Chenggang and Kim, Minjeong and Laurienti, Paul J and Wu, Guorong},
	journal={NeuroImage},
	volume={230},
	pages={117791},
	year={2021},
	publisher={Elsevier}
}
@phdthesis{김지인2022comparative,
	title={Comparative Study of Brain Networks Based on Graph Embedding Technique},
	author={김지인 and others},
	year={2022},
	school={조선대학교 대학원}
}
@book{fornito2016fundamentals,
	title={Fundamentals of brain network analysis},
	author={Fornito, Alex and Zalesky, Andrew and Bullmore, Edward},
	year={2016},
	publisher={Academic press}
}
@article{liu2017complex,
	title={Complex brain network analysis and its applications to brain disorders: a survey},
	author={Liu, Jin and Li, Min and Pan, Yi and Lan, Wei and Zheng, Ruiqing and Wu, Fang-Xiang and Wang, Jianxin},
	journal={Complexity},
	volume={2017},
	number={1},
	pages={8362741},
	year={2017},
	publisher={Wiley Online Library}
}
@article{liu2023braintgl,
	title={BrainTGL: A dynamic graph representation learning model for brain network analysis},
	author={Liu, Lingwen and Wen, Guangqi and Cao, Peng and Hong, Tianshun and Yang, Jinzhu and Zhang, Xizhe and Zaiane, Osmar R},
	journal={Computers in Biology and Medicine},
	volume={153},
	pages={106521},
	year={2023},
	publisher={Elsevier}
}

@article{mutlu2012signal,
	title={A signal-processing-based approach to time-varying graph analysis for dynamic brain network identification},
	author={Mutlu, Ali Yener and Bernat, Edward and Aviyente, Selin},
	journal={Computational and mathematical methods in medicine},
	volume={2012},
	number={1},
	pages={451516},
	year={2012},
	publisher={Wiley Online Library}
}
@article{goyal2018dyngem,
	title={Dyngem: Deep embedding method for dynamic graphs},
	author={Goyal, Palash and Kamra, Nitin and He, Xinran and Liu, Yan},
	journal={arXiv preprint arXiv:1805.11273},
	year={2018}
}
@article{wei2019lifelong,
	title={Lifelong representation learning in dynamic attributed networks},
	author={Wei, Hao and Hu, Guyu and Bai, Wei and Xia, Shiming and Pan, Zhisong},
	journal={Neurocomputing},
	volume={358},
	pages={1--9},
	year={2019},
	publisher={Elsevier}
}
@inproceedings{taheri2019learning,
	title={Learning to represent the evolution of dynamic graphs with recurrent models},
	author={Taheri, Aynaz and Gimpel, Kevin and Berger-Wolf, Tanya},
	booktitle={Companion proceedings of the 2019 world wide web conference},
	pages={301--307},
	year={2019}
}
@inproceedings{bonner2018temporal,
	title={Temporal graph offset reconstruction: Towards temporally robust graph representation learning},
	author={Bonner, Stephen and Brennan, John and Kureshi, Ibad and Theodoropoulos, Georgios and McGough, Andrew Stephen and Obara, Boguslaw},
	booktitle={2018 IEEE International Conference on Big Data (Big Data)},
	pages={3737--3746},
	year={2018},
	organization={IEEE}
}
@article{goyal2020dyngraph2vec,
	title={dyngraph2vec: Capturing network dynamics using dynamic graph representation learning},
	author={Goyal, Palash and Chhetri, Sujit Rokka and Canedo, Arquimedes},
	journal={Knowledge-Based Systems},
	volume={187},
	pages={104816},
	year={2020},
	publisher={Elsevier}
}
@inproceedings{pareja2020evolvegcn,
	title={Evolvegcn: Evolving graph convolutional networks for dynamic graphs},
	author={Pareja, Aldo and Domeniconi, Giacomo and Chen, Jie and Ma, Tengfei and Suzumura, Toyotaro and Kanezashi, Hiroki and Kaler, Tim and Schardl, Tao and Leiserson, Charles},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={34},
	number={04},
	pages={5363--5370},
	year={2020}
}

@article{chen2019lstm,
	title={E-LSTM-D: A deep learning framework for dynamic network link prediction},
	author={Chen, Jinyin and Zhang, Jian and Xu, Xuanheng and Fu, Chenbo and Zhang, Dan and Zhang, Qingpeng and Xuan, Qi},
	journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems},
	volume={51},
	number={6},
	pages={3699--3712},
	year={2019},
	publisher={IEEE}
}
@inproceedings{xu2019adaptive,
	title={Adaptive neural network for node classification in dynamic networks},
	author={Xu, Dongkuan and Cheng, Wei and Luo, Dongsheng and Gu, Yameng and Liu, Xiao and Ni, Jingchao and Zong, Bo and Chen, Haifeng and Zhang, Xiang},
	booktitle={2019 IEEE International Conference on Data Mining (ICDM)},
	pages={1402--1407},
	year={2019},
	organization={IEEE}
}
@inproceedings{xu2021transformer,
	title={Transformer-style relational reasoning with dynamic memory updating for temporal network modeling},
	author={Xu, Dongkuan and Liang, Junjie and Cheng, Wei and Wei, Hua and Chen, Haifeng and Zhang, Xiang},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={35},
	number={5},
	pages={4546--4554},
	year={2021}
}
@article{chen2022gc,
	title={GC-LSTM: Graph convolution embedded LSTM for dynamic network link prediction},
	author={Chen, Jinyin and Wang, Xueke and Xu, Xuanheng},
	journal={Applied Intelligence},
	pages={1--16},
	year={2022},
	publisher={Springer}
}
@article{zhao2019t,
	title={T-GCN: A temporal graph convolutional network for traffic prediction},
	author={Zhao, Ling and Song, Yujiao and Zhang, Chao and Liu, Yu and Wang, Pu and Lin, Tao and Deng, Min and Li, Haifeng},
	journal={IEEE transactions on intelligent transportation systems},
	volume={21},
	number={9},
	pages={3848--3858},
	year={2019},
	publisher={IEEE}
}
@inproceedings{pareja2020evolvegcn,
	title={Evolvegcn: Evolving graph convolutional networks for dynamic graphs},
	author={Pareja, Aldo and Domeniconi, Giacomo and Chen, Jie and Ma, Tengfei and Suzumura, Toyotaro and Kanezashi, Hiroki and Kaler, Tim and Schardl, Tao and Leiserson, Charles},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={34},
	number={04},
	pages={5363--5370},
	year={2020}
}
@article{yu2017spatio,
	title={Spatio-temporal graph convolutional networks: A deep learning framework for traffic forecasting},
	author={Yu, Bing and Yin, Haoteng and Zhu, Zhanxing},
	journal={arXiv preprint arXiv:1709.04875},
	year={2017}
}
@inproceedings{gao2019dyngraph2seq,
	title={Dyngraph2seq: Dynamic-graph-to-sequence interpretable learning for health stage prediction in online health forums},
	author={Gao, Yuyang and Wu, Lingfei and Homayoun, Houman and Zhao, Liang},
	booktitle={2019 IEEE International Conference on Data Mining (ICDM)},
	pages={1042--1047},
	year={2019},
	organization={IEEE}
}
@inproceedings{yuan2017temporal,
	title={Temporal dynamic graph lstm for action-driven video object detection},
	author={Yuan, Yuan and Liang, Xiaodan and Wang, Xiaolong and Yeung, Dit-Yan and Gupta, Abhinav},
	booktitle={Proceedings of the IEEE international conference on computer vision},
	pages={1801--1810},
	year={2017}
}
@inproceedings{deng2019learning,
	title={Learning dynamic context graphs for predicting social events},
	author={Deng, Songgaojun and Rangwala, Huzefa and Ning, Yue},
	booktitle={Proceedings of the 25th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
	pages={1007--1016},
	year={2019}
}
@inproceedings{li2019learning,
	title={Learning heterogeneous spatial-temporal representation for bike-sharing demand prediction},
	author={Li, Youru and Zhu, Zhenfeng and Kong, Deqiang and Xu, Meixiang and Zhao, Yao},
	booktitle={Proceedings of the AAAI conference on artificial intelligence},
	volume={33},
	number={01},
	pages={1004--1011},
	year={2019}
}
@article{yu2017spatio,
	title={Spatio-temporal graph convolutional networks: A deep learning framework for traffic forecasting},
	author={Yu, Bing and Yin, Haoteng and Zhu, Zhanxing},
	journal={arXiv preprint arXiv:1709.04875},
	year={2017}
}
@inproceedings{xu2019spatio,
	title={Spatio-Temporal Attentive RNN for Node Classification in Temporal Attributed Graphs.},
	author={Xu, Dongkuan and Cheng, Wei and Luo, Dongsheng and Liu, Xiao and Zhang, Xiang},
	booktitle={IJCAI},
	pages={3947--3953},
	year={2019}
}
@inproceedings{park2019exploiting,
	title={Exploiting Interaction Links for Node Classification with Deep Graph Neural Networks.},
	author={Park, Hogun and Neville, Jennifer},
	booktitle={IJCAI},
	volume={2019},
	pages={3223--3230},
	year={2019}
}
@inproceedings{gao2019dyngraph2seq,
	title={Dyngraph2seq: Dynamic-graph-to-sequence interpretable learning for health stage prediction in online health forums},
	author={Gao, Yuyang and Wu, Lingfei and Homayoun, Houman and Zhao, Liang},
	booktitle={2019 IEEE International Conference on Data Mining (ICDM)},
	pages={1042--1047},
	year={2019},
	organization={IEEE}
}
@inproceedings{shrestha2019learning,
	title={Learning from dynamic user interaction graphs to forecast diverse social behavior},
	author={Shrestha, Prasha and Maharjan, Suraj and Arendt, Dustin and Volkova, Svitlana},
	booktitle={Proceedings of the 28th ACM international conference on information and knowledge management},
	pages={2033--2042},
	year={2019}
}
@article{hajiramezanali2019variational,
	title={Variational graph recurrent neural networks},
	author={Hajiramezanali, Ehsan and Hasanzadeh, Arman and Narayanan, Krishna and Duffield, Nick and Zhou, Mingyuan and Qian, Xiaoning},
	journal={Advances in neural information processing systems},
	volume={32},
	year={2019}
}
@inproceedings{bonner2019temporal,
	title={Temporal neighbourhood aggregation: Predicting future links in temporal graphs via recurrent variational graph convolutions},
	author={Bonner, Stephen and Atapour-Abarghouei, Amir and Jackson, Philip T and Brennan, John and Kureshi, Ibad and Theodoropoulos, Georgios and McGough, Andrew Stephen and Obara, Boguslaw},
	booktitle={2019 IEEE international conference on big data (Big Data)},
	pages={5336--5345},
	year={2019},
	organization={IEEE}
}
@inproceedings{bonner2018temporal,
	title={Temporal graph offset reconstruction: Towards temporally robust graph representation learning},
	author={Bonner, Stephen and Brennan, John and Kureshi, Ibad and Theodoropoulos, Georgios and McGough, Andrew Stephen and Obara, Boguslaw},
	booktitle={2018 IEEE International Conference on Big Data (Big Data)},
	pages={3737--3746},
	year={2018},
	organization={IEEE}
}
@inproceedings{mahdavi2020dynamic,
	title={Dynamic joint variational graph autoencoders},
	author={Mahdavi, Sedigheh and Khoshraftar, Shima and An, Aijun},
	booktitle={Machine Learning And Knowledge Discovery In Databases: International Workshops Of ECML PKDD 2019, W{\"u}rzburg, Germany, September 16--20, 2019, Proceedings, Part I},
	pages={385--401},
	year={2020},
	organization={Springer}
}
@inproceedings{lei2019gcn,
	title={GCN-GAN: A non-linear temporal link prediction model for weighted dynamic networks},
	author={Lei, Kai and Qin, Meng and Bai, Bo and Zhang, Gong and Yang, Min},
	booktitle={IEEE INFOCOM 2019-IEEE conference on computer communications},
	pages={388--396},
	year={2019},
	organization={IEEE}
}
@inproceedings{zhao2019large,
	title={Large Scale Evolving Graphs with Burst Detection.},
	author={Zhao, Yifeng and Wang, Xiangwei and Yang, Hongxia and Song, Le and Tang, Jie},
	booktitle={IJCAI},
	pages={4412--4418},
	year={2019}
}
@inproceedings{xiong2019dyngraphgan,
	title={Dyngraphgan: Dynamic graph embedding via generative adversarial networks},
	author={Xiong, Yun and Zhang, Yao and Fu, Hanjie and Wang, Wei and Zhu, Yangyong and Yu, Philip S},
	booktitle={Database Systems for Advanced Applications: 24th International Conference, DASFAA 2019, Chiang Mai, Thailand, April 22--25, 2019, Proceedings, Part I 24},
	pages={536--552},
	year={2019},
	organization={Springer}
}
@inproceedings{lu2019temporal,
	title={Temporal network embedding with micro-and macro-dynamics},
	author={Lu, Yuanfu and Wang, Xiao and Shi, Chuan and Yu, Philip S and Ye, Yanfang},
	booktitle={Proceedings of the 28th ACM international conference on information and knowledge management},
	pages={469--478},
	year={2019}
}
@inproceedings{derrow2021eta,
	title={Eta prediction with graph neural networks in google maps},
	author={Derrow-Pinion, Austin and She, Jennifer and Wong, David and Lange, Oliver and Hester, Todd and Perez, Luis and Nunkesser, Marc and Lee, Seongjae and Guo, Xueying and Wiltshire, Brett and others},
	booktitle={Proceedings of the 30th ACM international conference on information \& knowledge management},
	pages={3767--3776},
	year={2021}
}
@inproceedings{liu2021heterogeneous,
	title={Heterogeneous graph neural networks for large-scale bid keyword matching},
	author={Liu, Zongtao and Ma, Bin and Liu, Quan and Xu, Jian and Zheng, Bo},
	booktitle={Proceedings of the 30th ACM International Conference on Information \& Knowledge Management},
	pages={3976--3985},
	year={2021}
}
@inproceedings{liu2020decoupled,
	title={Decoupled graph convolution network for inferring substitutable and complementary items},
	author={Liu, Yiding and Gu, Yulong and Ding, Zhuoye and Gao, Junchao and Guo, Ziyi and Bao, Yongjun and Yan, Weipeng},
	booktitle={Proceedings of the 29th ACM International Conference on Information \& Knowledge Management},
	pages={2621--2628},
	year={2020}
}
@inproceedings{liu2020graph,
	title={Graph neural network for tag ranking in tag-enhanced video recommendation},
	author={Liu, Qi and Xie, Ruobing and Chen, Lei and Liu, Shukai and Tu, Ke and Cui, Peng and Zhang, Bo and Lin, Leyu},
	booktitle={Proceedings of the 29th ACM international conference on information \& knowledge management},
	pages={2613--2620},
	year={2020}
}
@inproceedings{luo2020dynamic,
	title={Dynamic heterogeneous graph neural network for real-time event prediction},
	author={Luo, Wenjuan and Zhang, Han and Yang, Xiaodi and Bo, Lin and Yang, Xiaoqing and Li, Zang and Qie, Xiaohu and Ye, Jieping},
	booktitle={Proceedings of the 26th ACM SIGKDD international conference on knowledge discovery \& data mining},
	pages={3213--3223},
	year={2020}
}
@inproceedings{niu2020dual,
	title={A dual heterogeneous graph attention network to improve long-tail performance for shop search in e-commerce},
	author={Niu, Xichuan and Li, Bofang and Li, Chenliang and Xiao, Rong and Sun, Haochuan and Deng, Hongbo and Chen, Zhenzhong},
	booktitle={Proceedings of the 26th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
	pages={3405--3415},
	year={2020}
}
@inproceedings{qu2020category,
	title={Category-aware graph neural networks for improving e-commerce review helpfulness prediction},
	author={Qu, Xiaoru and Li, Zhao and Wang, Jialin and Zhang, Zhipeng and Zou, Pengcheng and Jiang, Junxiao and Huang, Jiaming and Xiao, Rong and Zhang, Ji and Gao, Jun},
	booktitle={Proceedings of the 29th ACM International Conference on Information \& Knowledge Management},
	pages={2693--2700},
	year={2020}
}
@inproceedings{wang2020m2grl,
	title={M2GRL: A multi-task multi-view graph representation learning framework for web-scale recommender systems},
	author={Wang, Menghan and Lin, Yujie and Lin, Guli and Yang, Keping and Wu, Xiao-ming},
	booktitle={Proceedings of the 26th ACM SIGKDD international conference on knowledge discovery \& data mining},
	pages={2349--2358},
	year={2020}
}
@inproceedings{xu2020gemini,
	title={Gemini: A novel and universal heterogeneous graph information fusing framework for online recommendations},
	author={Xu, Jixing and Zhu, Zhenlong and Zhao, Jianxin and Liu, Xuanye and Shan, Minghui and Guo, Jiecheng},
	booktitle={Proceedings of the 26th ACM SIGKDD international conference on knowledge discovery \& data mining},
	pages={3356--3365},
	year={2020}
}
@inproceedings{ying2018graph,
	title={Graph convolutional neural networks for web-scale recommender systems},
	author={Ying, Rex and He, Ruining and Chen, Kaifeng and Eksombatchai, Pong and Hamilton, William L and Leskovec, Jure},
	booktitle={Proceedings of the 24th ACM SIGKDD international conference on knowledge discovery \& data mining},
	pages={974--983},
	year={2018}
}
@article{he2022coldguess,
	title={ColdGuess: A general and effective relational graph convolutional network to tackle cold start cases},
	author={He, Bo and Song, Xiang and Gao, Vincent and Faloutsos, Christos},
	journal={arXiv preprint arXiv:2205.12318},
	year={2022}
}
@inproceedings{huang2021hgamn,
	title={Hgamn: Heterogeneous graph attention matching network for multilingual poi retrieval at baidu maps},
	author={Huang, Jizhou and Wang, Haifeng and Sun, Yibo and Fan, Miao and Huang, Zhengjie and Yuan, Chunyuan and Li, Yawen},
	booktitle={Proceedings of the 27th ACM SIGKDD Conference on Knowledge Discovery \& Data Mining},
	pages={3032--3040},
	year={2021}
}
@inproceedings{fang2020constgat,
	title={Constgat: Contextual spatial-temporal graph attention network for travel time estimation at baidu maps},
	author={Fang, Xiaomin and Huang, Jizhou and Wang, Fan and Zeng, Lingke and Liang, Haijin and Wang, Haifeng},
	booktitle={Proceedings of the 26th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
	pages={2697--2705},
	year={2020}
}
@inproceedings{dai2016recurrent,
	title={Recurrent coevolutionary latent feature processes for continuous-time recommendation},
	author={Dai, Hanjun and Wang, Yichen and Trivedi, Rakshit and Song, Le},
	booktitle={Proceedings of the 1st workshop on deep learning for recommender systems},
	pages={29--34},
	year={2016}
}
@inproceedings{zuo2018embedding,
	title={Embedding temporal network via neighborhood formation},
	author={Zuo, Yuan and Liu, Guannan and Lin, Hao and Guo, Jia and Hu, Xiaoqian and Wu, Junjie},
	booktitle={Proceedings of the 24th ACM SIGKDD international conference on knowledge discovery \& data mining},
	pages={2857--2866},
	year={2018}
}
@inproceedings{trivedi2019dyrep,
	title={Dyrep: Learning representations over dynamic graphs},
	author={Trivedi, Rakshit and Farajtabar, Mehrdad and Biswal, Prasenjeet and Zha, Hongyuan},
	booktitle={International conference on learning representations},
	year={2019}
}
@article{kim2021learning,
	title={Learning dynamic graph representation of brain connectome with spatio-temporal attention},
	author={Kim, Byung-Hoon and Ye, Jong Chul and Kim, Jae-Jin},
	journal={Advances in Neural Information Processing Systems},
	volume={34},
	pages={4314--4327},
	year={2021}
}
@article{tozzi2020quaternionic,
	title={Quaternionic assessment of EEG traces on nervous multidimensional hyperspheres},
	author={Tozzi, Arturo and Peters, James F and Jausovec, Norbert and Legchenkova, Irina and Bormashenko, Edward},
	journal={bioRxiv},
	pages={2020--03},
	year={2020},
	publisher={Cold Spring Harbor Laboratory}
}
@article{tozzi2021nervous,
	title={Nervous activity of the brain in five dimensions},
	author={Tozzi, Arturo and Peters, James F and Jausovec, Norbert and Don, Arjuna PH and Ramanna, Sheela and Legchenkova, Irina and Bormashenko, Edward},
	journal={Biophysica},
	volume={1},
	number={1},
	pages={38--47},
	year={2021},
	publisher={MDPI}
}
@article{tozzi2015brain,
	title={Brain activity on a hypersphere},
	author={Tozzi, Arturo and Peters, James F},
	journal={arXiv preprint arXiv:1512.00036},
	year={2015}
}
@article{tozzi2016towards,
	title={Towards a fourth spatial dimension of brain activity},
	author={Tozzi, Arturo and Peters, James F},
	journal={Cognitive Neurodynamics},
	volume={10},
	pages={189--199},
	year={2016},
	publisher={Springer}
}
@article{pavllo2020modeling,
	title={Modeling human motion with quaternion-based neural networks},
	author={Pavllo, Dario and Feichtenhofer, Christoph and Auli, Michael and Grangier, David},
	journal={International Journal of Computer Vision},
	volume={128},
	pages={855--872},
	year={2020},
	publisher={Springer}
}
